Completely Uncoupled Algorithms for Network Utility Maximization

In this paper, we present two completely uncoupled algorithms for utility maximization. In the first part, we present an algorithm that can be applied for general non-concave utilities. We show that this algorithm induces a perturbed (by $\epsilon$) Markov chain, whose stochastically stable states are the set of actions that maximize the sum utility. In the second part, we present an approximate sub-gradient algorithm for concave utilities which is considerably faster and requires lesser memory. We study the performance of the sub-gradient algorithm for decreasing and fixed step sizes. We show that, for decreasing step sizes, the Cesaro averages of the utilities converges to a neighbourhood of the optimal sum utility. For constant step size, we show that the time average utility converges to a neighbourhood of the optimal sum utility. Our main contribution is the expansion of the achievable rate region, which has been not considered in the prior literature on completely uncoupled algorithms for utility maximization. This expansion aids in allocating a fair share of resources to the nodes which is important in applications like channel selection, user association and power control.

==> Illustration/ex1_exact_grad_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	1.0000	0.0010	0.6931	0.0010	0.6941
     2	0.5000	0.4005	0.4055	0.3368	0.7423
     3	0.6667	0.2673	0.5108	0.2369	0.7477
     4	0.5000	0.4005	0.4055	0.3368	0.7423
     5	0.6000	0.3206	0.4700	0.2781	0.7481
     6	0.6667	0.2673	0.5108	0.2369	0.7477
     7	0.5714	0.3434	0.4520	0.2952	0.7472
     8	0.6250	0.3006	0.4855	0.2628	0.7484
     9	0.5556	0.3561	0.4418	0.3046	0.7465
    10	0.6000	0.3206	0.4700	0.2781	0.7481
    11	0.6364	0.2915	0.4925	0.2558	0.7483
    12	0.5833	0.3339	0.4595	0.2881	0.7477
    13	0.6154	0.3083	0.4796	0.2687	0.7483
    14	0.5714	0.3434	0.4520	0.2952	0.7472
    15	0.6000	0.3206	0.4700	0.2781	0.7481
    16	0.6250	0.3006	0.4855	0.2628	0.7484
    17	0.5882	0.3300	0.4626	0.2852	0.7478
    18	0.6111	0.3117	0.4769	0.2713	0.7483
    19	0.6316	0.2954	0.4896	0.2588	0.7483
    20	0.6000	0.3206	0.4700	0.2781	0.7481
    21	0.6191	0.3054	0.4818	0.2665	0.7483
    22	0.5909	0.3279	0.4643	0.2836	0.7479
    23	0.6087	0.3137	0.4754	0.2728	0.7482
    24	0.6250	0.3006	0.4855	0.2628	0.7484
    25	0.6000	0.3206	0.4700	0.2781	0.7481
    26	0.6154	0.3083	0.4796	0.2687	0.7483
    27	0.6296	0.2969	0.4884	0.2600	0.7484
    28	0.6071	0.3149	0.4745	0.2738	0.7482
    29	0.6207	0.3041	0.4829	0.2655	0.7483
    30	0.6000	0.3206	0.4700	0.2781	0.7481
    31	0.6129	0.3103	0.4780	0.2702	0.7483
    32	0.6250	0.3006	0.4855	0.2628	0.7484
    33	0.6061	0.3158	0.4738	0.2744	0.7482
    34	0.6177	0.3065	0.4810	0.2674	0.7483
    35	0.6000	0.3206	0.4700	0.2781	0.7481
    36	0.6111	0.3117	0.4769	0.2713	0.7483
    37	0.6216	0.3033	0.4834	0.2649	0.7483
    38	0.6053	0.3164	0.4733	0.2749	0.7482
    39	0.6154	0.3083	0.4796	0.2687	0.7483
    40	0.6250	0.3006	0.4855	0.2628	0.7484
    41	0.6098	0.3128	0.4761	0.2722	0.7483
    42	0.6191	0.3054	0.4818	0.2665	0.7483
    43	0.6047	0.3169	0.4729	0.2753	0.7482
    44	0.6136	0.3097	0.4785	0.2698	0.7483
    45	0.6222	0.3028	0.4838	0.2645	0.7483
    46	0.6087	0.3137	0.4754	0.2728	0.7482
    47	0.6170	0.3070	0.4806	0.2677	0.7483
    48	0.6250	0.3006	0.4855	0.2628	0.7484
    49	0.6122	0.3108	0.4776	0.2707	0.7483
    50	0.6200	0.3046	0.4824	0.2659	0.7483
    51	0.6078	0.3143	0.4749	0.2733	0.7482
    52	0.6154	0.3083	0.4796	0.2687	0.7483
    53	0.6226	0.3025	0.4841	0.2643	0.7484
    54	0.6111	0.3117	0.4769	0.2713	0.7483
    55	0.6182	0.3061	0.4813	0.2670	0.7483
    56	0.6250	0.3006	0.4855	0.2628	0.7484
    57	0.6140	0.3094	0.4787	0.2696	0.7483
    58	0.6207	0.3041	0.4829	0.2655	0.7483
    59	0.6102	0.3125	0.4763	0.2719	0.7483
    60	0.6167	0.3073	0.4804	0.2680	0.7483
    61	0.6230	0.3023	0.4842	0.2641	0.7484
    62	0.6129	0.3103	0.4780	0.2702	0.7483
    63	0.6191	0.3054	0.4818	0.2665	0.7483
    64	0.6250	0.3006	0.4855	0.2628	0.7484
    65	0.6154	0.3083	0.4796	0.2687	0.7483
    66	0.6212	0.3037	0.4832	0.2652	0.7483
    67	0.6119	0.3111	0.4774	0.2708	0.7483
    68	0.6177	0.3065	0.4810	0.2674	0.7483
    69	0.6232	0.3021	0.4844	0.2640	0.7484
    70	0.6143	0.3092	0.4789	0.2694	0.7483
    71	0.6197	0.3048	0.4823	0.2661	0.7483
    72	0.6250	0.3006	0.4855	0.2628	0.7484
    73	0.6164	0.3075	0.4802	0.2681	0.7483
    74	0.6216	0.3033	0.4834	0.2649	0.7483
    75	0.6133	0.3099	0.4783	0.2700	0.7483
    76	0.6184	0.3059	0.4815	0.2669	0.7483
    77	0.6234	0.3019	0.4845	0.2638	0.7484
    78	0.6154	0.3083	0.4796	0.2687	0.7483
    79	0.6203	0.3044	0.4826	0.2658	0.7483
    80	0.6250	0.3006	0.4855	0.2628	0.7484
    81	0.6173	0.3068	0.4808	0.2676	0.7483
    82	0.6220	0.3031	0.4836	0.2647	0.7483
    83	0.6145	0.3090	0.4790	0.2693	0.7483
    84	0.6191	0.3054	0.4818	0.2665	0.7483
    85	0.6235	0.3018	0.4846	0.2637	0.7484
    86	0.6163	0.3076	0.4801	0.2682	0.7483
    87	0.6207	0.3041	0.4829	0.2655	0.7483
    88	0.6250	0.3006	0.4855	0.2628	0.7484
    89	0.6180	0.3062	0.4812	0.2671	0.7483
    90	0.6222	0.3028	0.4838	0.2645	0.7483
    91	0.6154	0.3083	0.4796	0.2687	0.7483
    92	0.6196	0.3050	0.4822	0.2662	0.7483
    93	0.6237	0.3017	0.4847	0.2637	0.7484
    94	0.6170	0.3070	0.4806	0.2677	0.7483
    95	0.6211	0.3038	0.4831	0.2653	0.7483
    96	0.6250	0.3006	0.4855	0.2628	0.7484
    97	0.6186	0.3058	0.4815	0.2668	0.7483
    98	0.6225	0.3027	0.4839	0.2644	0.7483
    99	0.6162	0.3077	0.4801	0.2683	0.7483
   100	0.6200	0.3046	0.4824	0.2659	0.7483
   101	0.6238	0.3016	0.4847	0.2636	0.7484
   102	0.6177	0.3065	0.4810	0.2674	0.7483
   103	0.6214	0.3035	0.4833	0.2651	0.7483
   104	0.6250	0.3006	0.4855	0.2628	0.7484
   105	0.6191	0.3054	0.4818	0.2665	0.7483
   106	0.6226	0.3025	0.4841	0.2643	0.7484
   107	0.6168	0.3072	0.4805	0.2679	0.7483
   108	0.6204	0.3043	0.4827	0.2657	0.7483
   109	0.6239	0.3015	0.4848	0.2635	0.7484
   110	0.6182	0.3061	0.4813	0.2670	0.7483
   111	0.6216	0.3033	0.4834	0.2649	0.7483
   112	0.6250	0.3006	0.4855	0.2628	0.7484
   113	0.6195	0.3050	0.4821	0.2662	0.7483
   114	0.6228	0.3024	0.4842	0.2642	0.7484
   115	0.6174	0.3067	0.4808	0.2675	0.7483
   116	0.6207	0.3041	0.4829	0.2655	0.7483
   117	0.6239	0.3015	0.4849	0.2635	0.7484
   118	0.6186	0.3057	0.4816	0.2667	0.7483
   119	0.6219	0.3031	0.4836	0.2648	0.7483
   120	0.6250	0.3006	0.4855	0.2628	0.7484
   121	0.6198	0.3048	0.4823	0.2660	0.7483
   122	0.6230	0.3023	0.4842	0.2641	0.7484
   123	0.6179	0.3063	0.4811	0.2672	0.7483
   124	0.6210	0.3038	0.4830	0.2653	0.7483
   125	0.6240	0.3014	0.4849	0.2635	0.7484
   126	0.6191	0.3054	0.4818	0.2665	0.7483
   127	0.6221	0.3030	0.4837	0.2647	0.7483
   128	0.6250	0.3006	0.4855	0.2628	0.7484
   129	0.6202	0.3045	0.4825	0.2658	0.7483
   130	0.6231	0.3022	0.4843	0.2640	0.7484
   131	0.6183	0.3060	0.4814	0.2669	0.7483
   132	0.6212	0.3037	0.4832	0.2652	0.7483
   133	0.6241	0.3014	0.4849	0.2634	0.7484
   134	0.6194	0.3051	0.4821	0.2663	0.7483
   135	0.6222	0.3028	0.4838	0.2645	0.7483
   136	0.6250	0.3006	0.4855	0.2628	0.7484
   137	0.6204	0.3043	0.4827	0.2656	0.7483
   138	0.6232	0.3021	0.4844	0.2640	0.7484
   139	0.6187	0.3057	0.4816	0.2667	0.7483
   140	0.6214	0.3035	0.4833	0.2650	0.7483
   141	0.6241	0.3013	0.4850	0.2634	0.7484
   142	0.6197	0.3048	0.4823	0.2661	0.7483
   143	0.6224	0.3027	0.4839	0.2645	0.7483
   144	0.6250	0.3006	0.4855	0.2628	0.7484
   145	0.6207	0.3041	0.4829	0.2655	0.7483
   146	0.6233	0.3020	0.4845	0.2639	0.7484
   147	0.6191	0.3054	0.4818	0.2665	0.7483
   148	0.6216	0.3033	0.4834	0.2649	0.7483
   149	0.6242	0.3013	0.4850	0.2634	0.7484
   150	0.6200	0.3046	0.4824	0.2659	0.7483
   151	0.6225	0.3026	0.4840	0.2644	0.7484
   152	0.6250	0.3006	0.4855	0.2628	0.7484
   153	0.6209	0.3039	0.4830	0.2654	0.7483
   154	0.6234	0.3019	0.4845	0.2638	0.7484
   155	0.6194	0.3051	0.4820	0.2663	0.7483
   156	0.6218	0.3032	0.4835	0.2648	0.7483
   157	0.6242	0.3013	0.4850	0.2633	0.7484
   158	0.6203	0.3044	0.4826	0.2658	0.7483
   159	0.6226	0.3025	0.4841	0.2643	0.7484
   160	0.6250	0.3006	0.4855	0.2628	0.7484
   161	0.6211	0.3037	0.4831	0.2652	0.7483
   162	0.6235	0.3019	0.4846	0.2638	0.7484
   163	0.6196	0.3049	0.4822	0.2661	0.7483
   164	0.6220	0.3031	0.4836	0.2647	0.7483
   165	0.6242	0.3012	0.4850	0.2633	0.7484
   166	0.6205	0.3042	0.4827	0.2656	0.7483
   167	0.6228	0.3024	0.4841	0.2642	0.7484
   168	0.6250	0.3006	0.4855	0.2628	0.7484
   169	0.6213	0.3036	0.4832	0.2651	0.7483
   170	0.6235	0.3018	0.4846	0.2637	0.7484
   171	0.6199	0.3047	0.4824	0.2660	0.7483
   172	0.6221	0.3029	0.4837	0.2646	0.7483
   173	0.6243	0.3012	0.4851	0.2633	0.7484
   174	0.6207	0.3041	0.4829	0.2655	0.7483
   175	0.6229	0.3023	0.4842	0.2642	0.7484
   176	0.6250	0.3006	0.4855	0.2628	0.7484
   177	0.6215	0.3034	0.4833	0.2650	0.7483
   178	0.6236	0.3017	0.4846	0.2637	0.7484
   179	0.6201	0.3045	0.4825	0.2658	0.7483
   180	0.6222	0.3028	0.4838	0.2645	0.7483
   181	0.6243	0.3012	0.4851	0.2633	0.7484
   182	0.6209	0.3039	0.4830	0.2654	0.7483
   183	0.6230	0.3023	0.4842	0.2641	0.7484
   184	0.6250	0.3006	0.4855	0.2628	0.7484
   185	0.6216	0.3033	0.4834	0.2649	0.7483
   186	0.6237	0.3017	0.4847	0.2637	0.7484
   187	0.6203	0.3044	0.4826	0.2657	0.7483
   188	0.6223	0.3027	0.4839	0.2645	0.7483
   189	0.6243	0.3012	0.4851	0.2633	0.7484
   190	0.6211	0.3038	0.4831	0.2653	0.7483
   191	0.6230	0.3022	0.4843	0.2641	0.7484
   192	0.6250	0.3006	0.4855	0.2628	0.7484
   193	0.6218	0.3032	0.4835	0.2648	0.7483
   194	0.6237	0.3017	0.4847	0.2636	0.7484
   195	0.6205	0.3042	0.4827	0.2656	0.7483
   196	0.6225	0.3027	0.4839	0.2644	0.7483
   197	0.6244	0.3011	0.4851	0.2632	0.7484
   198	0.6212	0.3037	0.4832	0.2652	0.7483
   199	0.6231	0.3021	0.4843	0.2640	0.7484

==> Illustration/example1_e2_001_1000000_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
  1000	0.4575	0.4250	0.3767	0.3542	0.7309
  2000	0.6599	0.2150	0.5068	0.1948	0.7016
  3000	0.5221	0.3141	0.4201	0.2732	0.6933
  4000	0.5359	0.3088	0.4291	0.2691	0.6982
  5000	0.5935	0.2725	0.4659	0.2410	0.7069
  6000	0.5651	0.2698	0.4480	0.2388	0.6868
  7000	0.5354	0.2878	0.4288	0.2529	0.6817
  8000	0.5379	0.2922	0.4304	0.2563	0.6868
  9000	0.5663	0.2751	0.4487	0.2430	0.6917
 10000	0.6089	0.2479	0.4755	0.2214	0.6970
 11000	0.5671	0.2863	0.4492	0.2518	0.7011
 12000	0.5404	0.3118	0.4320	0.2714	0.7034
 13000	0.5281	0.3232	0.4240	0.2800	0.7041
 14000	0.5180	0.3348	0.4174	0.2888	0.7062
 15000	0.5160	0.3383	0.4161	0.2914	0.7075
 16000	0.4948	0.3582	0.4020	0.3061	0.7082
 17000	0.5096	0.3480	0.4118	0.2986	0.7105
 18000	0.5219	0.3398	0.4200	0.2925	0.7125
 19000	0.5317	0.3312	0.4263	0.2861	0.7124
 20000	0.5266	0.3354	0.4231	0.2892	0.7123
 21000	0.5165	0.3276	0.4164	0.2834	0.6998
 22000	0.5213	0.3259	0.4196	0.2821	0.7017
 23000	0.5098	0.3375	0.4119	0.2908	0.7028
 24000	0.5055	0.3420	0.4091	0.2941	0.7033
 25000	0.4969	0.3506	0.4034	0.3006	0.7039
 26000	0.4941	0.3545	0.4015	0.3034	0.7049
 27000	0.4919	0.3515	0.4001	0.3012	0.7013
 28000	0.4857	0.3584	0.3959	0.3063	0.7022
 29000	0.4920	0.3514	0.4001	0.3011	0.7012
 30000	0.4830	0.3601	0.3940	0.3075	0.7016
 31000	0.4865	0.3588	0.3964	0.3066	0.7031
 32000	0.4945	0.3479	0.4018	0.2985	0.7003
 33000	0.5070	0.3392	0.4101	0.2920	0.7022
 34000	0.5160	0.3329	0.4161	0.2874	0.7035
 35000	0.5208	0.3283	0.4192	0.2839	0.7032
 36000	0.5188	0.3311	0.4179	0.2860	0.7040
 37000	0.5176	0.3334	0.4171	0.2877	0.7048
 38000	0.5172	0.3313	0.4169	0.2862	0.7031
 39000	0.5235	0.3275	0.4210	0.2833	0.7043
 40000	0.5196	0.3316	0.4185	0.2864	0.7049
 41000	0.5235	0.3294	0.4210	0.2847	0.7058
 42000	0.5144	0.3305	0.4151	0.2855	0.7006
 43000	0.5159	0.3300	0.4160	0.2852	0.7012
 44000	0.5159	0.3311	0.4160	0.2860	0.7020
 45000	0.5053	0.3264	0.4090	0.2824	0.6914
 46000	0.4989	0.3234	0.4047	0.2802	0.6850
 47000	0.5018	0.3226	0.4067	0.2796	0.6863
 48000	0.5014	0.3189	0.4064	0.2768	0.6832
 49000	0.5078	0.3153	0.4107	0.2740	0.6847
 50000	0.5038	0.3199	0.4080	0.2775	0.6855
 51000	0.4983	0.3256	0.4044	0.2818	0.6862
 52000	0.5058	0.3209	0.4093	0.2783	0.6877
 53000	0.5080	0.3191	0.4108	0.2769	0.6877
 54000	0.5085	0.3184	0.4111	0.2764	0.6876
 55000	0.5082	0.3179	0.4109	0.2760	0.6869
 56000	0.5142	0.3141	0.4149	0.2731	0.6880
 57000	0.5129	0.3164	0.4140	0.2749	0.6889
 58000	0.5071	0.3220	0.4102	0.2792	0.6893
 59000	0.5075	0.3228	0.4104	0.2798	0.6902
 60000	0.5089	0.3226	0.4114	0.2796	0.6910
 61000	0.5159	0.3179	0.4160	0.2760	0.6920
 62000	0.5215	0.3144	0.4197	0.2734	0.6931
 63000	0.5275	0.3106	0.4236	0.2705	0.6941
 64000	0.5305	0.3090	0.4256	0.2693	0.6949
 65000	0.5349	0.3065	0.4285	0.2673	0.6958
 66000	0.5360	0.3038	0.4292	0.2653	0.6945
 67000	0.5394	0.3004	0.4314	0.2627	0.6941
 68000	0.5446	0.2971	0.4348	0.2601	0.6949
 69000	0.5434	0.2979	0.4340	0.2607	0.6948
 70000	0.5459	0.2967	0.4356	0.2598	0.6955
 71000	0.5516	0.2926	0.4393	0.2567	0.6960
 72000	0.5495	0.2924	0.4379	0.2565	0.6944
 73000	0.5472	0.2909	0.4364	0.2554	0.6918
 74000	0.5491	0.2903	0.4377	0.2549	0.6925
 75000	0.5481	0.2919	0.4371	0.2561	0.6932
 76000	0.5483	0.2925	0.4372	0.2566	0.6938
 77000	0.5510	0.2913	0.4389	0.2556	0.6945
 78000	0.5483	0.2914	0.4372	0.2557	0.6929
 79000	0.5431	0.2963	0.4338	0.2595	0.6933
 80000	0.5445	0.2954	0.4347	0.2588	0.6935
 81000	0.5413	0.2975	0.4326	0.2604	0.6931
 82000	0.5394	0.2996	0.4314	0.2620	0.6934
 83000	0.5368	0.3024	0.4297	0.2642	0.6939
 84000	0.5345	0.3049	0.4282	0.2661	0.6944
 85000	0.5321	0.3076	0.4266	0.2682	0.6948
 86000	0.5340	0.3068	0.4279	0.2676	0.6954
 87000	0.5354	0.3062	0.4288	0.2671	0.6959
 88000	0.5324	0.3090	0.4268	0.2693	0.6961
 89000	0.5326	0.3096	0.4269	0.2697	0.6966
 90000	0.5334	0.3083	0.4275	0.2687	0.6962
 91000	0.5343	0.3082	0.4281	0.2687	0.6967
 92000	0.5393	0.3049	0.4313	0.2661	0.6975
 93000	0.5354	0.3085	0.4288	0.2689	0.6977
 94000	0.5342	0.3100	0.4280	0.2701	0.6981
 95000	0.5378	0.3078	0.4304	0.2684	0.6987
 96000	0.5388	0.3076	0.4310	0.2682	0.6992
 97000	0.5379	0.3087	0.4304	0.2691	0.6995
 98000	0.5374	0.3095	0.4301	0.2697	0.6998
 99000	0.5385	0.3085	0.4308	0.2689	0.6997
100000	0.5381	0.3095	0.4306	0.2696	0.7002
101000	0.5346	0.3126	0.4283	0.2720	0.7003
102000	0.5357	0.3112	0.4290	0.2709	0.6999
103000	0.5388	0.3091	0.4310	0.2693	0.7004
104000	0.5403	0.3084	0.4320	0.2688	0.7008
105000	0.5368	0.3117	0.4297	0.2713	0.7010
106000	0.5318	0.3162	0.4264	0.2748	0.7012
107000	0.5355	0.3137	0.4289	0.2729	0.7017
108000	0.5338	0.3157	0.4277	0.2743	0.7021
109000	0.5311	0.3178	0.4260	0.2760	0.7020
110000	0.5284	0.3177	0.4242	0.2759	0.7001
111000	0.5270	0.3193	0.4233	0.2771	0.7004
112000	0.5245	0.3195	0.4217	0.2773	0.6990
113000	0.5239	0.3205	0.4213	0.2780	0.6993
114000	0.5251	0.3200	0.4221	0.2776	0.6997
115000	0.5260	0.3196	0.4227	0.2773	0.7000
116000	0.5260	0.3199	0.4227	0.2775	0.7002
117000	0.5267	0.3198	0.4231	0.2775	0.7006
118000	0.5222	0.3213	0.4202	0.2786	0.6988
119000	0.5188	0.3198	0.4179	0.2775	0.6954
120000	0.5213	0.3183	0.4196	0.2763	0.6959
121000	0.5225	0.3178	0.4203	0.2760	0.6963
122000	0.5227	0.3181	0.4205	0.2762	0.6967
123000	0.5244	0.3156	0.4216	0.2743	0.6959
124000	0.5273	0.3137	0.4235	0.2729	0.6964
125000	0.5299	0.3120	0.4252	0.2716	0.6968
126000	0.5284	0.3137	0.4242	0.2728	0.6970
127000	0.5300	0.3125	0.4252	0.2719	0.6972
128000	0.5305	0.3121	0.4256	0.2717	0.6972
129000	0.5291	0.3137	0.4247	0.2729	0.6975
130000	0.5293	0.3140	0.4248	0.2730	0.6978
131000	0.5276	0.3157	0.4237	0.2744	0.6981
132000	0.5284	0.3154	0.4242	0.2741	0.6983
133000	0.5255	0.3180	0.4223	0.2762	0.6985
134000	0.5250	0.3185	0.4220	0.2765	0.6985
135000	0.5232	0.3204	0.4208	0.2779	0.6987
136000	0.5255	0.3189	0.4223	0.2768	0.6991
137000	0.5264	0.3168	0.4229	0.2752	0.6981
138000	0.5251	0.3182	0.4221	0.2762	0.6983
139000	0.5244	0.3191	0.4216	0.2770	0.6985
140000	0.5256	0.3185	0.4224	0.2765	0.6988
141000	0.5285	0.3163	0.4243	0.2748	0.6991
142000	0.5266	0.3171	0.4231	0.2755	0.6985
143000	0.5263	0.3174	0.4228	0.2756	0.6985
144000	0.5266	0.3175	0.4230	0.2757	0.6988
145000	0.5267	0.3177	0.4231	0.2759	0.6990
146000	0.5285	0.3166	0.4243	0.2750	0.6994
147000	0.5307	0.3152	0.4258	0.2740	0.6997
148000	0.5303	0.3156	0.4254	0.2743	0.6997
149000	0.5319	0.3135	0.4265	0.2727	0.6992
150000	0.5344	0.3119	0.4281	0.2715	0.6996
151000	0.5335	0.3130	0.4275	0.2723	0.6998
152000	0.5365	0.3109	0.4295	0.2707	0.7002
153000	0.5360	0.3116	0.4292	0.2713	0.7004
154000	0.5376	0.3103	0.4303	0.2702	0.7005
155000	0.5369	0.3113	0.4298	0.2710	0.7007
156000	0.5335	0.3133	0.4276	0.2725	0.7001
157000	0.5355	0.3120	0.4289	0.2715	0.7004
158000	0.5351	0.3108	0.4286	0.2707	0.6993
159000	0.5356	0.3108	0.4289	0.2706	0.6995
160000	0.5377	0.3095	0.4303	0.2696	0.6999
161000	0.5383	0.3087	0.4307	0.2690	0.6997
162000	0.5382	0.3091	0.4306	0.2693	0.6999
163000	0.5371	0.3103	0.4299	0.2703	0.7001
164000	0.5375	0.3102	0.4302	0.2702	0.7004
165000	0.5385	0.3098	0.4308	0.2699	0.7007
166000	0.5380	0.3105	0.4305	0.2704	0.7009
167000	0.5405	0.3088	0.4321	0.2691	0.7012
168000	0.5397	0.3084	0.4316	0.2688	0.7004
169000	0.5411	0.3072	0.4325	0.2679	0.7004
170000	0.5431	0.3058	0.4338	0.2668	0.7006
171000	0.5447	0.3048	0.4348	0.2661	0.7009
172000	0.5445	0.3041	0.4347	0.2655	0.7002
173000	0.5421	0.3053	0.4332	0.2664	0.6996
174000	0.5438	0.3043	0.4342	0.2656	0.6999
175000	0.5435	0.3048	0.4340	0.2660	0.7001
176000	0.5428	0.3056	0.4336	0.2666	0.7002
177000	0.5413	0.3064	0.4327	0.2673	0.6999
178000	0.5426	0.3057	0.4335	0.2667	0.7002
179000	0.5426	0.3059	0.4335	0.2669	0.7004
180000	0.5443	0.3046	0.4346	0.2659	0.7004
181000	0.5436	0.3048	0.4341	0.2660	0.7002
182000	0.5425	0.3059	0.4334	0.2669	0.7003
183000	0.5411	0.3074	0.4325	0.2680	0.7005
184000	0.5434	0.3059	0.4340	0.2669	0.7008
185000	0.5435	0.3060	0.4340	0.2669	0.7010
186000	0.5405	0.3071	0.4321	0.2678	0.7000
187000	0.5387	0.3082	0.4309	0.2687	0.6996
188000	0.5370	0.3094	0.4298	0.2696	0.6994
189000	0.5360	0.3104	0.4292	0.2703	0.6995
190000	0.5358	0.3108	0.4291	0.2707	0.6997
191000	0.5349	0.3119	0.4284	0.2714	0.6999
192000	0.5344	0.3123	0.4282	0.2718	0.6999
193000	0.5348	0.3107	0.4284	0.2705	0.6989
194000	0.5320	0.3120	0.4266	0.2715	0.6981
195000	0.5314	0.3126	0.4262	0.2720	0.6982
196000	0.5303	0.3123	0.4255	0.2718	0.6973
197000	0.5321	0.3112	0.4266	0.2709	0.6976
198000	0.5327	0.3109	0.4270	0.2707	0.6977
199000	0.5312	0.3124	0.4260	0.2718	0.6979
200000	0.5323	0.3110	0.4268	0.2708	0.6976
201000	0.5308	0.3125	0.4258	0.2720	0.6977
202000	0.5309	0.3113	0.4259	0.2710	0.6969
203000	0.5309	0.3116	0.4258	0.2713	0.6971
204000	0.5304	0.3123	0.4255	0.2718	0.6973
205000	0.5302	0.3122	0.4254	0.2717	0.6971
206000	0.5308	0.3120	0.4258	0.2716	0.6973
207000	0.5295	0.3133	0.4249	0.2725	0.6974
208000	0.5281	0.3130	0.4240	0.2723	0.6964
209000	0.5262	0.3144	0.4228	0.2734	0.6962
210000	0.5260	0.3149	0.4226	0.2737	0.6964
211000	0.5272	0.3142	0.4234	0.2732	0.6966
212000	0.5288	0.3132	0.4245	0.2724	0.6969
213000	0.5294	0.3123	0.4248	0.2718	0.6967
214000	0.5280	0.3132	0.4240	0.2725	0.6965
215000	0.5298	0.3121	0.4251	0.2716	0.6967
216000	0.5303	0.3119	0.4254	0.2715	0.6969
217000	0.5308	0.3118	0.4258	0.2714	0.6972
218000	0.5300	0.3126	0.4253	0.2720	0.6973
219000	0.5305	0.3123	0.4256	0.2718	0.6974
220000	0.5301	0.3129	0.4253	0.2722	0.6976
221000	0.5285	0.3128	0.4243	0.2721	0.6964
222000	0.5280	0.3127	0.4240	0.2721	0.6960
223000	0.5278	0.3129	0.4239	0.2723	0.6961
224000	0.5292	0.3119	0.4247	0.2715	0.6962
225000	0.5301	0.3114	0.4254	0.2711	0.6965
226000	0.5307	0.3112	0.4257	0.2709	0.6967
227000	0.5315	0.3106	0.4262	0.2705	0.6967
228000	0.5295	0.3124	0.4250	0.2718	0.6968
229000	0.5304	0.3120	0.4255	0.2715	0.6971
230000	0.5312	0.3116	0.4261	0.2712	0.6973
231000	0.5315	0.3117	0.4262	0.2713	0.6975
232000	0.5330	0.3105	0.4272	0.2704	0.6976
233000	0.5328	0.3098	0.4271	0.2699	0.6970
234000	0.5329	0.3100	0.4271	0.2700	0.6972
235000	0.5338	0.3095	0.4277	0.2696	0.6974
236000	0.5325	0.3092	0.4269	0.2694	0.6964
237000	0.5324	0.3096	0.4268	0.2697	0.6965
238000	0.5316	0.3104	0.4263	0.2703	0.6967
239000	0.5319	0.3104	0.4265	0.2703	0.6968
240000	0.5312	0.3101	0.4261	0.2701	0.6962
241000	0.5314	0.3102	0.4262	0.2702	0.6964
242000	0.5297	0.3118	0.4251	0.2714	0.6965
243000	0.5306	0.3113	0.4256	0.2710	0.6967
244000	0.5296	0.3123	0.4250	0.2718	0.6968
245000	0.5292	0.3129	0.4248	0.2722	0.6970
246000	0.5273	0.3139	0.4235	0.2730	0.6965
247000	0.5269	0.3144	0.4233	0.2734	0.6967
248000	0.5276	0.3139	0.4237	0.2730	0.6967
249000	0.5267	0.3135	0.4231	0.2727	0.6958
250000	0.5263	0.3133	0.4228	0.2726	0.6954
251000	0.5248	0.3142	0.4219	0.2732	0.6951
252000	0.5240	0.3151	0.4213	0.2739	0.6952
253000	0.5237	0.3153	0.4211	0.2740	0.6951
254000	0.5230	0.3153	0.4207	0.2741	0.6947
255000	0.5243	0.3141	0.4216	0.2731	0.6947
256000	0.5237	0.3139	0.4212	0.2730	0.6942
257000	0.5241	0.3131	0.4214	0.2724	0.6938
258000	0.5235	0.3119	0.4210	0.2715	0.6925
259000	0.5235	0.3116	0.4210	0.2712	0.6922
260000	0.5220	0.3130	0.4200	0.2723	0.6923
261000	0.5225	0.3128	0.4203	0.2722	0.6925
262000	0.5208	0.3125	0.4192	0.2720	0.6912
263000	0.5195	0.3138	0.4184	0.2729	0.6913
264000	0.5185	0.3139	0.4178	0.2730	0.6907
265000	0.5196	0.3133	0.4185	0.2725	0.6910
266000	0.5180	0.3148	0.4174	0.2737	0.6911
267000	0.5193	0.3140	0.4182	0.2731	0.6913
268000	0.5204	0.3134	0.4190	0.2726	0.6916
269000	0.5195	0.3123	0.4184	0.2718	0.6902
270000	0.5181	0.3135	0.4175	0.2727	0.6902
271000	0.5168	0.3139	0.4166	0.2730	0.6896
272000	0.5155	0.3147	0.4157	0.2736	0.6893
273000	0.5158	0.3146	0.4160	0.2735	0.6895
274000	0.5156	0.3150	0.4158	0.2738	0.6896
275000	0.5149	0.3157	0.4154	0.2744	0.6898
276000	0.5153	0.3157	0.4156	0.2743	0.6899
277000	0.5147	0.3152	0.4152	0.2740	0.6892
278000	0.5147	0.3154	0.4152	0.2741	0.6894
279000	0.5147	0.3156	0.4152	0.2743	0.6895
280000	0.5131	0.3171	0.4142	0.2755	0.6896
281000	0.5137	0.3169	0.4146	0.2753	0.6898
282000	0.5145	0.3165	0.4151	0.2750	0.6901
283000	0.5139	0.3172	0.4147	0.2755	0.6902
284000	0.5126	0.3178	0.4138	0.2759	0.6898
285000	0.5124	0.3182	0.4137	0.2763	0.6900
286000	0.5115	0.3186	0.4131	0.2766	0.6897
287000	0.5127	0.3179	0.4139	0.2760	0.6899
288000	0.5127	0.3181	0.4139	0.2762	0.6901
289000	0.5113	0.3195	0.4129	0.2772	0.6902
290000	0.5097	0.3207	0.4119	0.2782	0.6901
291000	0.5087	0.3212	0.4112	0.2785	0.6898
292000	0.5071	0.3227	0.4102	0.2797	0.6899
293000	0.5073	0.3227	0.4103	0.2797	0.6900
294000	0.5061	0.3230	0.4095	0.2799	0.6894
295000	0.5044	0.3246	0.4084	0.2811	0.6895
296000	0.5037	0.3253	0.4079	0.2817	0.6896
297000	0.5023	0.3259	0.4070	0.2821	0.6891
298000	0.5020	0.3263	0.4068	0.2824	0.6892
299000	0.5006	0.3277	0.4059	0.2834	0.6893
300000	0.5013	0.3273	0.4064	0.2831	0.6895
301000	0.4997	0.3288	0.4053	0.2843	0.6896
302000	0.5011	0.3279	0.4062	0.2836	0.6898
303000	0.5010	0.3281	0.4062	0.2838	0.6899
304000	0.5000	0.3292	0.4055	0.2846	0.6900
305000	0.4987	0.3304	0.4046	0.2855	0.6901
306000	0.4974	0.3317	0.4037	0.2864	0.6901
307000	0.4974	0.3318	0.4038	0.2865	0.6903
308000	0.4974	0.3320	0.4038	0.2867	0.6904
309000	0.4990	0.3309	0.4048	0.2859	0.6907
310000	0.4987	0.3311	0.4046	0.2860	0.6906
311000	0.4996	0.3306	0.4052	0.2856	0.6908
312000	0.4996	0.3308	0.4052	0.2858	0.6910
313000	0.5012	0.3297	0.4062	0.2850	0.6912
314000	0.5013	0.3298	0.4063	0.2850	0.6913
315000	0.5028	0.3288	0.4074	0.2843	0.6916
316000	0.5041	0.3279	0.4082	0.2836	0.6918
317000	0.5046	0.3275	0.4085	0.2833	0.6918
318000	0.5049	0.3272	0.4087	0.2831	0.6918
319000	0.5049	0.3273	0.4087	0.2831	0.6919
320000	0.5044	0.3279	0.4084	0.2836	0.6920
321000	0.5034	0.3288	0.4078	0.2843	0.6921
322000	0.5029	0.3294	0.4074	0.2847	0.6922
323000	0.5026	0.3298	0.4072	0.2851	0.6922
324000	0.5024	0.3297	0.4071	0.2850	0.6920
325000	0.5033	0.3292	0.4077	0.2845	0.6922
326000	0.5034	0.3293	0.4077	0.2847	0.6924
327000	0.5023	0.3304	0.4070	0.2855	0.6924
328000	0.5031	0.3299	0.4075	0.2851	0.6926
329000	0.5033	0.3298	0.4077	0.2850	0.6927
330000	0.5023	0.3307	0.4070	0.2857	0.6927
331000	0.5019	0.3312	0.4068	0.2861	0.6928
332000	0.5025	0.3308	0.4071	0.2858	0.6929
333000	0.5035	0.3302	0.4078	0.2853	0.6931
334000	0.5049	0.3292	0.4087	0.2846	0.6933
335000	0.5038	0.3303	0.4080	0.2854	0.6934
336000	0.5044	0.3299	0.4084	0.2851	0.6935
337000	0.5054	0.3293	0.4091	0.2846	0.6937
338000	0.5060	0.3290	0.4095	0.2844	0.6939
339000	0.5073	0.3281	0.4103	0.2838	0.6941
340000	0.5058	0.3282	0.4093	0.2838	0.6932
341000	0.5050	0.3288	0.4088	0.2843	0.6931
342000	0.5063	0.3280	0.4096	0.2837	0.6933
343000	0.5069	0.3277	0.4101	0.2834	0.6935
344000	0.5083	0.3267	0.4110	0.2827	0.6937
345000	0.5081	0.3271	0.4108	0.2830	0.6938
346000	0.5076	0.3276	0.4105	0.2833	0.6939
347000	0.5068	0.3284	0.4100	0.2840	0.6940
348000	0.5076	0.3279	0.4105	0.2836	0.6941
349000	0.5085	0.3273	0.4111	0.2832	0.6943
350000	0.5086	0.3265	0.4112	0.2826	0.6937
351000	0.5092	0.3262	0.4116	0.2823	0.6939
352000	0.5095	0.3261	0.4117	0.2823	0.6940
353000	0.5096	0.3262	0.4118	0.2823	0.6941
354000	0.5095	0.3264	0.4118	0.2825	0.6943
355000	0.5102	0.3260	0.4123	0.2821	0.6944
356000	0.5101	0.3262	0.4122	0.2823	0.6945
357000	0.5101	0.3263	0.4122	0.2824	0.6946
358000	0.5107	0.3261	0.4126	0.2822	0.6948
359000	0.5104	0.3264	0.4124	0.2824	0.6948
360000	0.5115	0.3257	0.4131	0.2819	0.6950
361000	0.5116	0.3257	0.4132	0.2820	0.6951
362000	0.5112	0.3262	0.4129	0.2823	0.6952
363000	0.5106	0.3262	0.4125	0.2823	0.6948
364000	0.5112	0.3258	0.4129	0.2820	0.6949
365000	0.5109	0.3262	0.4127	0.2823	0.6951
366000	0.5112	0.3262	0.4129	0.2823	0.6952
367000	0.5109	0.3262	0.4127	0.2823	0.6951
368000	0.5109	0.3264	0.4127	0.2825	0.6952
369000	0.5121	0.3257	0.4135	0.2819	0.6954
370000	0.5127	0.3253	0.4139	0.2816	0.6955
371000	0.5127	0.3254	0.4139	0.2817	0.6956
372000	0.5116	0.3265	0.4132	0.2825	0.6957
373000	0.5107	0.3274	0.4126	0.2832	0.6957
374000	0.5117	0.3267	0.4132	0.2827	0.6959
375000	0.5123	0.3263	0.4137	0.2824	0.6961
376000	0.5122	0.3258	0.4136	0.2820	0.6956
377000	0.5124	0.3255	0.4137	0.2818	0.6955
378000	0.5132	0.3251	0.4142	0.2815	0.6957
379000	0.5132	0.3252	0.4142	0.2816	0.6958
380000	0.5136	0.3250	0.4145	0.2814	0.6959
381000	0.5144	0.3242	0.4150	0.2808	0.6958
382000	0.5140	0.3246	0.4148	0.2811	0.6959
383000	0.5135	0.3252	0.4144	0.2816	0.6959
384000	0.5135	0.3247	0.4144	0.2812	0.6956
385000	0.5140	0.3244	0.4148	0.2809	0.6957
386000	0.5132	0.3251	0.4142	0.2815	0.6957
387000	0.5131	0.3247	0.4141	0.2812	0.6953
388000	0.5137	0.3243	0.4145	0.2809	0.6954
389000	0.5138	0.3244	0.4146	0.2809	0.6956
390000	0.5128	0.3253	0.4139	0.2817	0.6956
391000	0.5126	0.3245	0.4138	0.2811	0.6949
392000	0.5128	0.3245	0.4140	0.2810	0.6950
393000	0.5127	0.3247	0.4139	0.2812	0.6951
394000	0.5122	0.3252	0.4136	0.2816	0.6952
395000	0.5124	0.3253	0.4137	0.2816	0.6953
396000	0.5117	0.3259	0.4132	0.2821	0.6953
397000	0.5120	0.3251	0.4135	0.2815	0.6950
398000	0.5123	0.3243	0.4136	0.2809	0.6945
399000	0.5116	0.3246	0.4131	0.2811	0.6942
400000	0.5109	0.3246	0.4127	0.2811	0.6938
401000	0.5113	0.3244	0.4130	0.2810	0.6939
402000	0.5117	0.3242	0.4132	0.2808	0.6941
403000	0.5116	0.3245	0.4132	0.2810	0.6942
404000	0.5117	0.3245	0.4133	0.2810	0.6943
405000	0.5121	0.3243	0.4135	0.2809	0.6944
406000	0.5115	0.3244	0.4131	0.2810	0.6941
407000	0.5116	0.3245	0.4132	0.2811	0.6942
408000	0.5119	0.3240	0.4134	0.2807	0.6941
409000	0.5119	0.3242	0.4133	0.2808	0.6941
410000	0.5110	0.3250	0.4127	0.2814	0.6942
411000	0.5121	0.3243	0.4135	0.2809	0.6944
412000	0.5119	0.3245	0.4134	0.2810	0.6944
413000	0.5127	0.3241	0.4139	0.2807	0.6946
414000	0.5123	0.3233	0.4137	0.2801	0.6938
415000	0.5124	0.3230	0.4137	0.2799	0.6936
416000	0.5127	0.3223	0.4139	0.2793	0.6932
417000	0.5134	0.3219	0.4144	0.2790	0.6934
418000	0.5134	0.3220	0.4144	0.2791	0.6935
419000	0.5131	0.3223	0.4142	0.2794	0.6935
420000	0.5140	0.3217	0.4148	0.2789	0.6937
421000	0.5142	0.3216	0.4149	0.2788	0.6937
422000	0.5150	0.3210	0.4154	0.2784	0.6939
423000	0.5143	0.3217	0.4150	0.2789	0.6939
424000	0.5132	0.3228	0.4142	0.2797	0.6940
425000	0.5133	0.3228	0.4143	0.2797	0.6941
426000	0.5130	0.3232	0.4141	0.2800	0.6941
427000	0.5128	0.3234	0.4140	0.2802	0.6942
428000	0.5126	0.3238	0.4138	0.2805	0.6943
429000	0.5123	0.3241	0.4137	0.2808	0.6944
430000	0.5112	0.3252	0.4129	0.2815	0.6944
431000	0.5114	0.3251	0.4131	0.2815	0.6946
432000	0.5109	0.3248	0.4127	0.2812	0.6939
433000	0.5105	0.3247	0.4125	0.2812	0.6937
434000	0.5104	0.3249	0.4124	0.2813	0.6937
435000	0.5111	0.3245	0.4128	0.2810	0.6938
436000	0.5109	0.3247	0.4127	0.2812	0.6939
437000	0.5117	0.3243	0.4132	0.2809	0.6941
438000	0.5117	0.3243	0.4132	0.2809	0.6941
439000	0.5110	0.3249	0.4128	0.2814	0.6941
440000	0.5113	0.3248	0.4130	0.2813	0.6943
441000	0.5117	0.3241	0.4133	0.2807	0.6940
442000	0.5114	0.3245	0.4130	0.2810	0.6941
443000	0.5109	0.3250	0.4127	0.2814	0.6941
444000	0.5114	0.3247	0.4130	0.2812	0.6943
445000	0.5111	0.3240	0.4128	0.2807	0.6935
446000	0.5116	0.3237	0.4131	0.2804	0.6935
447000	0.5113	0.3236	0.4130	0.2803	0.6933
448000	0.5118	0.3232	0.4133	0.2800	0.6934
449000	0.5119	0.3233	0.4134	0.2801	0.6935
450000	0.5124	0.3230	0.4137	0.2799	0.6936
451000	0.5123	0.3233	0.4136	0.2801	0.6937
452000	0.5122	0.3234	0.4136	0.2802	0.6938
453000	0.5119	0.3238	0.4134	0.2805	0.6939
454000	0.5111	0.3246	0.4128	0.2811	0.6939
455000	0.5107	0.3250	0.4126	0.2814	0.6940
456000	0.5103	0.3252	0.4123	0.2816	0.6939
457000	0.5103	0.3253	0.4123	0.2816	0.6940
458000	0.5113	0.3247	0.4129	0.2812	0.6941
459000	0.5119	0.3242	0.4134	0.2808	0.6942
460000	0.5119	0.3244	0.4134	0.2809	0.6943
461000	0.5122	0.3241	0.4136	0.2808	0.6944
462000	0.5123	0.3242	0.4136	0.2808	0.6944
463000	0.5122	0.3244	0.4135	0.2810	0.6945
464000	0.5117	0.3249	0.4132	0.2813	0.6946
465000	0.5119	0.3249	0.4134	0.2813	0.6947
466000	0.5110	0.3256	0.4128	0.2819	0.6946
467000	0.5114	0.3254	0.4130	0.2818	0.6948
468000	0.5119	0.3249	0.4134	0.2813	0.6947
469000	0.5123	0.3247	0.4136	0.2812	0.6948
470000	0.5120	0.3247	0.4135	0.2812	0.6946
471000	0.5110	0.3257	0.4127	0.2819	0.6947
472000	0.5100	0.3265	0.4121	0.2825	0.6947
473000	0.5093	0.3272	0.4116	0.2831	0.6947
474000	0.5086	0.3279	0.4112	0.2836	0.6948
475000	0.5078	0.3286	0.4107	0.2842	0.6948
476000	0.5084	0.3283	0.4111	0.2839	0.6949
477000	0.5089	0.3280	0.4114	0.2837	0.6951
478000	0.5083	0.3286	0.4110	0.2841	0.6951
479000	0.5089	0.3283	0.4113	0.2839	0.6953
480000	0.5095	0.3279	0.4118	0.2836	0.6954
481000	0.5100	0.3276	0.4121	0.2834	0.6955
482000	0.5106	0.3273	0.4125	0.2831	0.6956
483000	0.5113	0.3268	0.4130	0.2828	0.6957
484000	0.5117	0.3265	0.4132	0.2825	0.6957
485000	0.5127	0.3258	0.4139	0.2820	0.6959
486000	0.5128	0.3258	0.4140	0.2820	0.6960
487000	0.5121	0.3263	0.4135	0.2824	0.6959
488000	0.5117	0.3260	0.4132	0.2822	0.6954
489000	0.5118	0.3260	0.4133	0.2821	0.6954
490000	0.5117	0.3259	0.4132	0.2821	0.6953
491000	0.5113	0.3260	0.4130	0.2822	0.6952
492000	0.5109	0.3265	0.4127	0.2825	0.6952
493000	0.5110	0.3265	0.4128	0.2825	0.6953
494000	0.5120	0.3258	0.4134	0.2820	0.6954
495000	0.5121	0.3258	0.4135	0.2820	0.6955
496000	0.5128	0.3253	0.4140	0.2816	0.6956
497000	0.5121	0.3260	0.4135	0.2822	0.6957
498000	0.5114	0.3267	0.4130	0.2827	0.6957
499000	0.5105	0.3275	0.4125	0.2833	0.6957
500000	0.5105	0.3276	0.4125	0.2834	0.6958
501000	0.5109	0.3274	0.4127	0.2832	0.6959
502000	0.5115	0.3270	0.4131	0.2829	0.6960
503000	0.5115	0.3271	0.4131	0.2830	0.6961
504000	0.5112	0.3274	0.4129	0.2833	0.6962
505000	0.5102	0.3283	0.4122	0.2839	0.6962
506000	0.5099	0.3287	0.4120	0.2842	0.6962
507000	0.5096	0.3290	0.4118	0.2845	0.6963
508000	0.5097	0.3290	0.4119	0.2845	0.6964
509000	0.5102	0.3287	0.4122	0.2842	0.6964
510000	0.5098	0.3291	0.4120	0.2845	0.6965
511000	0.5090	0.3299	0.4115	0.2851	0.6965
512000	0.5083	0.3299	0.4110	0.2851	0.6961
513000	0.5081	0.3301	0.4108	0.2853	0.6961
514000	0.5078	0.3304	0.4107	0.2855	0.6962
515000	0.5085	0.3300	0.4111	0.2852	0.6963
516000	0.5084	0.3301	0.4111	0.2853	0.6963
517000	0.5091	0.3297	0.4115	0.2849	0.6964
518000	0.5093	0.3296	0.4116	0.2849	0.6965
519000	0.5095	0.3295	0.4118	0.2848	0.6966
520000	0.5090	0.3294	0.4114	0.2847	0.6961
521000	0.5082	0.3301	0.4109	0.2853	0.6962
522000	0.5075	0.3307	0.4105	0.2857	0.6962
523000	0.5067	0.3314	0.4099	0.2862	0.6961
524000	0.5065	0.3316	0.4098	0.2864	0.6962
525000	0.5063	0.3319	0.4097	0.2866	0.6962
526000	0.5054	0.3327	0.4091	0.2872	0.6963
527000	0.5048	0.3330	0.4087	0.2875	0.6961
528000	0.5058	0.3324	0.4093	0.2870	0.6963
529000	0.5064	0.3320	0.4097	0.2866	0.6964
530000	0.5070	0.3316	0.4101	0.2864	0.6965
531000	0.5075	0.3313	0.4104	0.2862	0.6966
532000	0.5078	0.3312	0.4107	0.2861	0.6967
533000	0.5080	0.3312	0.4108	0.2860	0.6968
534000	0.5077	0.3306	0.4106	0.2856	0.6962
535000	0.5078	0.3305	0.4107	0.2855	0.6962
536000	0.5072	0.3308	0.4103	0.2858	0.6961
537000	0.5066	0.3310	0.4099	0.2859	0.6958
538000	0.5074	0.3304	0.4104	0.2855	0.6959
539000	0.5083	0.3298	0.4110	0.2850	0.6960
540000	0.5080	0.3299	0.4108	0.2851	0.6959
541000	0.5085	0.3295	0.4111	0.2848	0.6959
542000	0.5089	0.3293	0.4114	0.2847	0.6960
543000	0.5089	0.3294	0.4114	0.2847	0.6961
544000	0.5097	0.3288	0.4119	0.2843	0.6962
545000	0.5102	0.3284	0.4122	0.2840	0.6962
546000	0.5104	0.3283	0.4124	0.2839	0.6963
547000	0.5099	0.3288	0.4120	0.2843	0.6963
548000	0.5094	0.3293	0.4117	0.2847	0.6964
549000	0.5099	0.3290	0.4120	0.2844	0.6964
550000	0.5094	0.3292	0.4117	0.2846	0.6963
551000	0.5098	0.3290	0.4119	0.2845	0.6964
552000	0.5101	0.3289	0.4122	0.2843	0.6965
553000	0.5101	0.3290	0.4122	0.2844	0.6966
554000	0.5099	0.3292	0.4121	0.2846	0.6966
555000	0.5107	0.3286	0.4126	0.2842	0.6968
556000	0.5098	0.3295	0.4120	0.2848	0.6968
557000	0.5106	0.3289	0.4125	0.2844	0.6969
558000	0.5110	0.3287	0.4128	0.2842	0.6970
559000	0.5101	0.3296	0.4122	0.2848	0.6970
560000	0.5095	0.3299	0.4118	0.2851	0.6969
561000	0.5101	0.3295	0.4122	0.2848	0.6970
562000	0.5103	0.3295	0.4123	0.2848	0.6971
563000	0.5108	0.3289	0.4126	0.2844	0.6970
564000	0.5115	0.3285	0.4131	0.2841	0.6971
565000	0.5117	0.3284	0.4132	0.2840	0.6972
566000	0.5119	0.3284	0.4134	0.2840	0.6973
567000	0.5127	0.3278	0.4139	0.2835	0.6974
568000	0.5127	0.3276	0.4139	0.2833	0.6972
569000	0.5120	0.3282	0.4134	0.2838	0.6973
570000	0.5112	0.3289	0.4129	0.2844	0.6973
571000	0.5117	0.3286	0.4133	0.2842	0.6974
572000	0.5118	0.3284	0.4133	0.2840	0.6972
573000	0.5119	0.3284	0.4133	0.2840	0.6973
574000	0.5121	0.3283	0.4135	0.2839	0.6974
575000	0.5113	0.3289	0.4130	0.2844	0.6974
576000	0.5118	0.3287	0.4133	0.2842	0.6975
577000	0.5112	0.3291	0.4129	0.2845	0.6974
578000	0.5111	0.3292	0.4129	0.2846	0.6975
579000	0.5109	0.3296	0.4127	0.2848	0.6975
580000	0.5108	0.3298	0.4126	0.2850	0.6976
581000	0.5099	0.3305	0.4120	0.2856	0.6976
582000	0.5092	0.3312	0.4115	0.2861	0.6976
583000	0.5093	0.3310	0.4117	0.2859	0.6976
584000	0.5089	0.3315	0.4114	0.2863	0.6976
585000	0.5094	0.3310	0.4117	0.2859	0.6976
586000	0.5100	0.3306	0.4121	0.2856	0.6977
587000	0.5103	0.3301	0.4123	0.2852	0.6975
588000	0.5103	0.3302	0.4123	0.2853	0.6976
589000	0.5107	0.3299	0.4126	0.2851	0.6977
590000	0.5109	0.3299	0.4127	0.2851	0.6978
591000	0.5104	0.3300	0.4124	0.2852	0.6975
592000	0.5109	0.3297	0.4127	0.2849	0.6976
593000	0.5105	0.3301	0.4125	0.2852	0.6977
594000	0.5108	0.3299	0.4126	0.2851	0.6978
595000	0.5105	0.3303	0.4124	0.2854	0.6978
596000	0.5109	0.3299	0.4127	0.2851	0.6978
597000	0.5108	0.3300	0.4127	0.2852	0.6979
598000	0.5106	0.3303	0.4125	0.2854	0.6979
599000	0.5104	0.3306	0.4123	0.2856	0.6980
600000	0.5112	0.3300	0.4129	0.2852	0.6981
601000	0.5114	0.3299	0.4130	0.2851	0.6982
602000	0.5113	0.3301	0.4129	0.2853	0.6982
603000	0.5107	0.3307	0.4126	0.2857	0.6983
604000	0.5111	0.3304	0.4129	0.2855	0.6983
605000	0.5109	0.3307	0.4127	0.2857	0.6984
606000	0.5109	0.3307	0.4127	0.2857	0.6984
607000	0.5105	0.3311	0.4124	0.2860	0.6984
608000	0.5103	0.3313	0.4123	0.2862	0.6985
609000	0.5102	0.3315	0.4122	0.2863	0.6985
610000	0.5105	0.3313	0.4124	0.2862	0.6986
611000	0.5099	0.3319	0.4120	0.2866	0.6986
612000	0.5102	0.3317	0.4122	0.2865	0.6987
613000	0.5099	0.3321	0.4120	0.2867	0.6988
614000	0.5098	0.3322	0.4120	0.2868	0.6988
615000	0.5102	0.3320	0.4123	0.2867	0.6989
616000	0.5108	0.3316	0.4126	0.2864	0.6990
617000	0.5105	0.3319	0.4124	0.2866	0.6991
618000	0.5101	0.3322	0.4122	0.2868	0.6990
619000	0.5104	0.3319	0.4123	0.2866	0.6990
620000	0.5111	0.3314	0.4129	0.2862	0.6991
621000	0.5118	0.3309	0.4133	0.2859	0.6992
622000	0.5120	0.3309	0.4134	0.2858	0.6993
623000	0.5119	0.3310	0.4134	0.2859	0.6993
624000	0.5118	0.3312	0.4133	0.2861	0.6994
625000	0.5110	0.3319	0.4128	0.2866	0.6994
626000	0.5109	0.3319	0.4127	0.2866	0.6993
627000	0.5114	0.3314	0.4130	0.2862	0.6992
628000	0.5105	0.3321	0.4125	0.2868	0.6992
629000	0.5103	0.3324	0.4123	0.2870	0.6993
630000	0.5099	0.3328	0.4121	0.2872	0.6993
631000	0.5097	0.3331	0.4119	0.2875	0.6994
632000	0.5098	0.3331	0.4119	0.2875	0.6994
633000	0.5096	0.3333	0.4118	0.2876	0.6995
634000	0.5103	0.3328	0.4123	0.2873	0.6996
635000	0.5096	0.3334	0.4119	0.2877	0.6996
636000	0.5098	0.3333	0.4120	0.2877	0.6997
637000	0.5098	0.3334	0.4120	0.2878	0.6997
638000	0.5090	0.3341	0.4115	0.2883	0.6997
639000	0.5082	0.3344	0.4109	0.2885	0.6994
640000	0.5085	0.3342	0.4111	0.2883	0.6995
641000	0.5087	0.3341	0.4112	0.2883	0.6995
642000	0.5082	0.3346	0.4109	0.2886	0.6996
643000	0.5082	0.3347	0.4109	0.2887	0.6996
644000	0.5077	0.3351	0.4106	0.2890	0.6996
645000	0.5075	0.3354	0.4104	0.2892	0.6996
646000	0.5078	0.3352	0.4106	0.2891	0.6997
647000	0.5077	0.3353	0.4106	0.2892	0.6998
648000	0.5083	0.3349	0.4110	0.2889	0.6999
649000	0.5084	0.3349	0.4110	0.2889	0.6999
650000	0.5076	0.3356	0.4105	0.2894	0.6999
651000	0.5082	0.3351	0.4109	0.2890	0.6999
652000	0.5086	0.3349	0.4112	0.2889	0.7000
653000	0.5088	0.3347	0.4113	0.2887	0.7001
654000	0.5094	0.3344	0.4117	0.2885	0.7002
655000	0.5092	0.3346	0.4116	0.2887	0.7002
656000	0.5093	0.3346	0.4117	0.2886	0.7003
657000	0.5087	0.3352	0.4112	0.2891	0.7003
658000	0.5085	0.3348	0.4111	0.2888	0.6999
659000	0.5086	0.3347	0.4112	0.2887	0.6999
660000	0.5087	0.3347	0.4113	0.2887	0.7000
661000	0.5089	0.3347	0.4114	0.2887	0.7000
662000	0.5093	0.3344	0.4117	0.2885	0.7001
663000	0.5097	0.3341	0.4119	0.2883	0.7002
664000	0.5095	0.3344	0.4118	0.2885	0.7002
665000	0.5089	0.3348	0.4114	0.2888	0.7002
666000	0.5090	0.3348	0.4114	0.2887	0.7002
667000	0.5088	0.3350	0.4113	0.2889	0.7002
668000	0.5089	0.3349	0.4114	0.2889	0.7003
669000	0.5087	0.3352	0.4113	0.2891	0.7003
670000	0.5088	0.3352	0.4113	0.2891	0.7004
671000	0.5095	0.3347	0.4118	0.2887	0.7005
672000	0.5100	0.3343	0.4121	0.2884	0.7006
673000	0.5104	0.3341	0.4124	0.2883	0.7006
674000	0.5107	0.3340	0.4126	0.2882	0.7007
675000	0.5114	0.3335	0.4130	0.2878	0.7008
676000	0.5118	0.3332	0.4133	0.2876	0.7009
677000	0.5117	0.3334	0.4132	0.2877	0.7009
678000	0.5113	0.3337	0.4130	0.2880	0.7010
679000	0.5111	0.3340	0.4128	0.2882	0.7010
680000	0.5110	0.3336	0.4128	0.2879	0.7007
681000	0.5106	0.3338	0.4125	0.2880	0.7005
682000	0.5105	0.3339	0.4125	0.2881	0.7005
683000	0.5103	0.3338	0.4123	0.2880	0.7003
684000	0.5106	0.3336	0.4125	0.2879	0.7004
685000	0.5103	0.3338	0.4123	0.2880	0.7004
686000	0.5103	0.3337	0.4123	0.2880	0.7003
687000	0.5102	0.3339	0.4123	0.2881	0.7004
688000	0.5104	0.3335	0.4123	0.2878	0.7001
689000	0.5108	0.3332	0.4127	0.2876	0.7002
690000	0.5105	0.3335	0.4124	0.2878	0.7003
691000	0.5102	0.3338	0.4123	0.2880	0.7003
692000	0.5101	0.3339	0.4122	0.2881	0.7003
693000	0.5098	0.3342	0.4120	0.2884	0.7004
694000	0.5093	0.3342	0.4116	0.2883	0.7000
695000	0.5091	0.3342	0.4115	0.2884	0.6999
696000	0.5096	0.3339	0.4118	0.2881	0.7000
697000	0.5101	0.3336	0.4122	0.2879	0.7001
698000	0.5108	0.3331	0.4126	0.2875	0.7002
699000	0.5106	0.3333	0.4125	0.2876	0.7001
700000	0.5110	0.3330	0.4128	0.2874	0.7002
701000	0.5112	0.3326	0.4129	0.2871	0.7000
702000	0.5113	0.3326	0.4130	0.2871	0.7001
703000	0.5107	0.3330	0.4126	0.2874	0.7000
704000	0.5100	0.3336	0.4121	0.2879	0.7000
705000	0.5095	0.3341	0.4118	0.2882	0.7000
706000	0.5098	0.3339	0.4120	0.2881	0.7001
707000	0.5097	0.3337	0.4119	0.2879	0.6998
708000	0.5092	0.3342	0.4116	0.2883	0.6999
709000	0.5093	0.3341	0.4116	0.2883	0.6999
710000	0.5096	0.3339	0.4119	0.2881	0.7000
711000	0.5100	0.3337	0.4121	0.2879	0.7001
712000	0.5095	0.3339	0.4118	0.2881	0.6999
713000	0.5099	0.3337	0.4120	0.2880	0.7000
714000	0.5095	0.3341	0.4118	0.2883	0.7000
715000	0.5089	0.3344	0.4114	0.2885	0.6999
716000	0.5090	0.3345	0.4115	0.2885	0.7000
717000	0.5097	0.3340	0.4119	0.2882	0.7001
718000	0.5103	0.3336	0.4123	0.2879	0.7002
719000	0.5102	0.3337	0.4123	0.2880	0.7002
720000	0.5101	0.3338	0.4122	0.2881	0.7003
721000	0.5103	0.3337	0.4123	0.2880	0.7003
722000	0.5100	0.3340	0.4121	0.2881	0.7002
723000	0.5093	0.3346	0.4116	0.2886	0.7002
724000	0.5100	0.3341	0.4121	0.2883	0.7003
725000	0.5104	0.3339	0.4123	0.2881	0.7004
726000	0.5103	0.3338	0.4123	0.2881	0.7004
727000	0.5100	0.3341	0.4121	0.2883	0.7004
728000	0.5100	0.3342	0.4121	0.2883	0.7004
729000	0.5106	0.3338	0.4125	0.2880	0.7005
730000	0.5111	0.3334	0.4128	0.2878	0.7006
731000	0.5111	0.3335	0.4128	0.2878	0.7006
732000	0.5110	0.3336	0.4128	0.2879	0.7007
733000	0.5113	0.3334	0.4130	0.2878	0.7007
734000	0.5109	0.3338	0.4127	0.2881	0.7008
735000	0.5110	0.3338	0.4128	0.2880	0.7008
736000	0.5111	0.3339	0.4128	0.2881	0.7009
737000	0.5115	0.3336	0.4131	0.2879	0.7010
738000	0.5114	0.3337	0.4131	0.2879	0.7010
739000	0.5119	0.3333	0.4134	0.2877	0.7011
740000	0.5120	0.3332	0.4134	0.2876	0.7010
741000	0.5116	0.3329	0.4131	0.2874	0.7005
742000	0.5113	0.3330	0.4130	0.2875	0.7004
743000	0.5119	0.3326	0.4134	0.2871	0.7005
744000	0.5126	0.3321	0.4138	0.2868	0.7006
745000	0.5129	0.3320	0.4140	0.2867	0.7007
746000	0.5124	0.3323	0.4137	0.2869	0.7007
747000	0.5127	0.3322	0.4139	0.2868	0.7007
748000	0.5129	0.3321	0.4140	0.2868	0.7008
749000	0.5128	0.3322	0.4139	0.2868	0.7008
750000	0.5130	0.3320	0.4141	0.2867	0.7008
751000	0.5126	0.3324	0.4138	0.2870	0.7008
752000	0.5119	0.3330	0.4134	0.2874	0.7008
753000	0.5118	0.3328	0.4133	0.2873	0.7006
754000	0.5120	0.3324	0.4135	0.2870	0.7004
755000	0.5123	0.3322	0.4137	0.2868	0.7005
756000	0.5117	0.3325	0.4132	0.2870	0.7003
757000	0.5118	0.3325	0.4133	0.2870	0.7003
758000	0.5120	0.3323	0.4135	0.2869	0.7004
759000	0.5122	0.3320	0.4136	0.2867	0.7002
760000	0.5122	0.3321	0.4136	0.2867	0.7003
761000	0.5119	0.3323	0.4133	0.2869	0.7002
762000	0.5118	0.3321	0.4133	0.2868	0.7001
763000	0.5124	0.3318	0.4137	0.2865	0.7002
764000	0.5130	0.3314	0.4141	0.2862	0.7003
765000	0.5133	0.3311	0.4143	0.2860	0.7003
766000	0.5135	0.3311	0.4144	0.2860	0.7004
767000	0.5141	0.3306	0.4148	0.2857	0.7005
768000	0.5141	0.3307	0.4148	0.2857	0.7005
769000	0.5144	0.3305	0.4150	0.2856	0.7006
770000	0.5142	0.3307	0.4149	0.2857	0.7006
771000	0.5139	0.3311	0.4147	0.2860	0.7007
772000	0.5141	0.3310	0.4148	0.2859	0.7007
773000	0.5143	0.3308	0.4150	0.2858	0.7007
774000	0.5147	0.3306	0.4152	0.2856	0.7008
775000	0.5146	0.3307	0.4152	0.2857	0.7009
776000	0.5148	0.3305	0.4153	0.2856	0.7009
777000	0.5148	0.3306	0.4153	0.2857	0.7010
778000	0.5150	0.3305	0.4154	0.2856	0.7010
779000	0.5151	0.3305	0.4155	0.2856	0.7011
780000	0.5151	0.3306	0.4155	0.2856	0.7011
781000	0.5146	0.3310	0.4152	0.2860	0.7011
782000	0.5144	0.3313	0.4150	0.2861	0.7012
783000	0.5141	0.3316	0.4148	0.2864	0.7012
784000	0.5141	0.3316	0.4148	0.2864	0.7012
785000	0.5141	0.3317	0.4148	0.2864	0.7013
786000	0.5140	0.3317	0.4148	0.2864	0.7012
787000	0.5138	0.3317	0.4146	0.2865	0.7010
788000	0.5137	0.3318	0.4146	0.2865	0.7011
789000	0.5139	0.3314	0.4147	0.2863	0.7010
790000	0.5145	0.3310	0.4151	0.2859	0.7010
791000	0.5143	0.3313	0.4149	0.2861	0.7011
792000	0.5138	0.3317	0.4146	0.2864	0.7011
793000	0.5138	0.3317	0.4146	0.2865	0.7011
794000	0.5138	0.3316	0.4146	0.2864	0.7010
795000	0.5139	0.3316	0.4147	0.2864	0.7010
796000	0.5139	0.3316	0.4147	0.2864	0.7011
797000	0.5142	0.3313	0.4149	0.2862	0.7011
798000	0.5141	0.3315	0.4148	0.2863	0.7011
799000	0.5143	0.3314	0.4149	0.2863	0.7012
800000	0.5145	0.3313	0.4151	0.2862	0.7013
801000	0.5147	0.3312	0.4152	0.2861	0.7013
802000	0.5152	0.3309	0.4156	0.2858	0.7014
803000	0.5152	0.3306	0.4155	0.2856	0.7012
804000	0.5153	0.3306	0.4156	0.2856	0.7012
805000	0.5151	0.3305	0.4155	0.2855	0.7010
806000	0.5152	0.3303	0.4155	0.2854	0.7009
807000	0.5149	0.3304	0.4154	0.2855	0.7008
808000	0.5153	0.3301	0.4156	0.2853	0.7009
809000	0.5153	0.3302	0.4156	0.2853	0.7009
810000	0.5156	0.3300	0.4158	0.2852	0.7010
811000	0.5159	0.3298	0.4160	0.2850	0.7010
812000	0.5163	0.3295	0.4163	0.2848	0.7011
813000	0.5164	0.3292	0.4163	0.2846	0.7009
814000	0.5160	0.3295	0.4161	0.2848	0.7009
815000	0.5160	0.3294	0.4161	0.2847	0.7008
816000	0.5159	0.3295	0.4160	0.2848	0.7008
817000	0.5159	0.3293	0.4160	0.2846	0.7006
818000	0.5155	0.3295	0.4158	0.2848	0.7005
819000	0.5155	0.3295	0.4157	0.2848	0.7006
820000	0.5156	0.3295	0.4158	0.2848	0.7006
821000	0.5157	0.3295	0.4159	0.2848	0.7007
822000	0.5160	0.3293	0.4161	0.2847	0.7007
823000	0.5156	0.3291	0.4158	0.2845	0.7003
824000	0.5152	0.3291	0.4156	0.2845	0.7000
825000	0.5154	0.3289	0.4157	0.2844	0.7001
826000	0.5149	0.3294	0.4153	0.2848	0.7001
827000	0.5145	0.3298	0.4151	0.2850	0.7001
828000	0.5145	0.3299	0.4151	0.2851	0.7001
829000	0.5141	0.3302	0.4148	0.2853	0.7002
830000	0.5139	0.3305	0.4147	0.2855	0.7002
831000	0.5137	0.3301	0.4146	0.2852	0.6998
832000	0.5132	0.3299	0.4142	0.2851	0.6993
833000	0.5132	0.3298	0.4142	0.2850	0.6992
834000	0.5132	0.3298	0.4142	0.2850	0.6992
835000	0.5129	0.3299	0.4140	0.2851	0.6992
836000	0.5127	0.3301	0.4139	0.2853	0.6992
837000	0.5128	0.3301	0.4140	0.2853	0.6992
838000	0.5128	0.3302	0.4140	0.2853	0.6993
839000	0.5132	0.3298	0.4142	0.2850	0.6992
840000	0.5128	0.3301	0.4140	0.2853	0.6993
841000	0.5128	0.3299	0.4140	0.2851	0.6990
842000	0.5128	0.3298	0.4140	0.2850	0.6990
843000	0.5127	0.3299	0.4139	0.2851	0.6990
844000	0.5125	0.3301	0.4138	0.2853	0.6991
845000	0.5122	0.3304	0.4136	0.2855	0.6991
846000	0.5121	0.3304	0.4135	0.2854	0.6990
847000	0.5120	0.3305	0.4134	0.2856	0.6990
848000	0.5118	0.3307	0.4133	0.2857	0.6990
849000	0.5123	0.3304	0.4137	0.2855	0.6991
850000	0.5129	0.3300	0.4140	0.2852	0.6992
851000	0.5128	0.3301	0.4140	0.2853	0.6993
852000	0.5127	0.3303	0.4139	0.2854	0.6993
853000	0.5126	0.3304	0.4139	0.2854	0.6993
854000	0.5123	0.3303	0.4136	0.2854	0.6990
855000	0.5121	0.3305	0.4135	0.2855	0.6990
856000	0.5118	0.3307	0.4133	0.2857	0.6990
857000	0.5122	0.3305	0.4136	0.2855	0.6991
858000	0.5122	0.3305	0.4135	0.2856	0.6991
859000	0.5123	0.3304	0.4137	0.2855	0.6992
860000	0.5123	0.3305	0.4137	0.2856	0.6992
861000	0.5125	0.3303	0.4138	0.2854	0.6991
862000	0.5126	0.3300	0.4138	0.2852	0.6990
863000	0.5125	0.3297	0.4138	0.2850	0.6988
864000	0.5124	0.3298	0.4137	0.2850	0.6988
865000	0.5122	0.3298	0.4136	0.2850	0.6985
866000	0.5123	0.3297	0.4136	0.2850	0.6986
867000	0.5121	0.3299	0.4135	0.2851	0.6986
868000	0.5122	0.3299	0.4136	0.2851	0.6987
869000	0.5121	0.3300	0.4135	0.2852	0.6987
870000	0.5120	0.3301	0.4134	0.2852	0.6986
871000	0.5118	0.3303	0.4133	0.2854	0.6987
872000	0.5116	0.3303	0.4132	0.2854	0.6986
873000	0.5118	0.3302	0.4133	0.2853	0.6986
874000	0.5122	0.3299	0.4136	0.2851	0.6987
875000	0.5121	0.3301	0.4135	0.2852	0.6987
876000	0.5123	0.3300	0.4136	0.2852	0.6988
877000	0.5118	0.3304	0.4133	0.2855	0.6988
878000	0.5120	0.3304	0.4134	0.2854	0.6989
879000	0.5120	0.3304	0.4135	0.2855	0.6989
880000	0.5119	0.3305	0.4134	0.2856	0.6989
881000	0.5116	0.3308	0.4132	0.2858	0.6990
882000	0.5115	0.3308	0.4131	0.2858	0.6988
883000	0.5110	0.3307	0.4128	0.2857	0.6985
884000	0.5112	0.3306	0.4129	0.2857	0.6985
885000	0.5115	0.3305	0.4131	0.2855	0.6986
886000	0.5116	0.3301	0.4132	0.2853	0.6985
887000	0.5116	0.3302	0.4131	0.2854	0.6985
888000	0.5118	0.3302	0.4133	0.2853	0.6986
889000	0.5122	0.3299	0.4136	0.2851	0.6986
890000	0.5123	0.3298	0.4136	0.2850	0.6987
891000	0.5125	0.3297	0.4138	0.2849	0.6987
892000	0.5128	0.3294	0.4140	0.2847	0.6987
893000	0.5129	0.3294	0.4140	0.2847	0.6987
894000	0.5131	0.3293	0.4142	0.2846	0.6988
895000	0.5136	0.3290	0.4145	0.2844	0.6989
896000	0.5130	0.3295	0.4141	0.2848	0.6989
897000	0.5130	0.3295	0.4141	0.2848	0.6989
898000	0.5133	0.3293	0.4143	0.2847	0.6990
899000	0.5135	0.3293	0.4144	0.2846	0.6990
900000	0.5132	0.3293	0.4143	0.2846	0.6989
901000	0.5129	0.3296	0.4141	0.2849	0.6989
902000	0.5135	0.3292	0.4144	0.2846	0.6990
903000	0.5140	0.3289	0.4147	0.2843	0.6991
904000	0.5141	0.3288	0.4148	0.2843	0.6991
905000	0.5143	0.3285	0.4150	0.2840	0.6990
906000	0.5144	0.3285	0.4150	0.2840	0.6990
907000	0.5141	0.3285	0.4148	0.2841	0.6989
908000	0.5143	0.3284	0.4149	0.2840	0.6989
909000	0.5139	0.3287	0.4147	0.2842	0.6989
910000	0.5141	0.3286	0.4148	0.2841	0.6990
911000	0.5143	0.3285	0.4150	0.2840	0.6990
912000	0.5140	0.3288	0.4147	0.2843	0.6990
913000	0.5135	0.3292	0.4145	0.2846	0.6990
914000	0.5135	0.3290	0.4144	0.2844	0.6989
915000	0.5134	0.3291	0.4144	0.2845	0.6989
916000	0.5131	0.3292	0.4142	0.2846	0.6988
917000	0.5127	0.3293	0.4139	0.2847	0.6986
918000	0.5126	0.3292	0.4139	0.2846	0.6984
919000	0.5131	0.3289	0.4142	0.2843	0.6985
920000	0.5130	0.3290	0.4141	0.2844	0.6985
921000	0.5135	0.3287	0.4144	0.2842	0.6986
922000	0.5136	0.3286	0.4145	0.2842	0.6986
923000	0.5135	0.3288	0.4144	0.2843	0.6987
924000	0.5134	0.3289	0.4144	0.2843	0.6987
925000	0.5136	0.3288	0.4145	0.2843	0.6988
926000	0.5138	0.3287	0.4146	0.2842	0.6988
927000	0.5142	0.3283	0.4149	0.2839	0.6988
928000	0.5145	0.3281	0.4151	0.2838	0.6988
929000	0.5141	0.3285	0.4148	0.2840	0.6989
930000	0.5142	0.3285	0.4149	0.2840	0.6989
931000	0.5140	0.3282	0.4148	0.2838	0.6986
932000	0.5144	0.3280	0.4150	0.2837	0.6987
933000	0.5142	0.3282	0.4149	0.2838	0.6987
934000	0.5142	0.3283	0.4149	0.2839	0.6988
935000	0.5138	0.3286	0.4146	0.2841	0.6988
936000	0.5137	0.3286	0.4146	0.2841	0.6987
937000	0.5137	0.3283	0.4146	0.2839	0.6985
938000	0.5140	0.3282	0.4147	0.2838	0.6986
939000	0.5136	0.3286	0.4145	0.2841	0.6986
940000	0.5133	0.3288	0.4143	0.2843	0.6986
941000	0.5131	0.3291	0.4142	0.2845	0.6986
942000	0.5132	0.3290	0.4142	0.2845	0.6987
943000	0.5132	0.3290	0.4143	0.2845	0.6987
944000	0.5135	0.3289	0.4144	0.2843	0.6988
945000	0.5140	0.3285	0.4148	0.2841	0.6988
946000	0.5143	0.3283	0.4150	0.2839	0.6989
947000	0.5148	0.3280	0.4153	0.2837	0.6990
948000	0.5151	0.3278	0.4155	0.2835	0.6990
949000	0.5153	0.3278	0.4156	0.2835	0.6991
950000	0.5152	0.3278	0.4155	0.2835	0.6990
951000	0.5148	0.3282	0.4153	0.2838	0.6991
952000	0.5145	0.3283	0.4151	0.2839	0.6990
953000	0.5148	0.3282	0.4153	0.2838	0.6991
954000	0.5146	0.3283	0.4152	0.2839	0.6991
955000	0.5149	0.3282	0.4153	0.2838	0.6991
956000	0.5150	0.3282	0.4154	0.2838	0.6992
957000	0.5147	0.3284	0.4152	0.2840	0.6992
958000	0.5145	0.3286	0.4151	0.2841	0.6992
959000	0.5146	0.3286	0.4152	0.2841	0.6993
960000	0.5146	0.3287	0.4151	0.2842	0.6993
961000	0.5148	0.3285	0.4153	0.2841	0.6994
962000	0.5146	0.3286	0.4152	0.2841	0.6993
963000	0.5145	0.3284	0.4151	0.2840	0.6991
964000	0.5148	0.3283	0.4153	0.2839	0.6992
965000	0.5148	0.3283	0.4153	0.2839	0.6992
966000	0.5145	0.3285	0.4151	0.2841	0.6992
967000	0.5142	0.3288	0.4149	0.2843	0.6992
968000	0.5138	0.3292	0.4147	0.2845	0.6992
969000	0.5142	0.3289	0.4149	0.2844	0.6993
970000	0.5143	0.3289	0.4150	0.2843	0.6993
971000	0.5139	0.3293	0.4147	0.2846	0.6993
972000	0.5137	0.3295	0.4146	0.2848	0.6993
973000	0.5136	0.3294	0.4145	0.2847	0.6992
974000	0.5133	0.3295	0.4143	0.2848	0.6991
975000	0.5132	0.3296	0.4142	0.2849	0.6991
976000	0.5131	0.3297	0.4141	0.2849	0.6991
977000	0.5129	0.3298	0.4140	0.2850	0.6991
978000	0.5130	0.3297	0.4141	0.2850	0.6991
979000	0.5126	0.3297	0.4138	0.2849	0.6988
980000	0.5129	0.3294	0.4141	0.2847	0.6988
981000	0.5129	0.3295	0.4140	0.2848	0.6988
982000	0.5128	0.3296	0.4140	0.2849	0.6989
983000	0.5127	0.3298	0.4139	0.2850	0.6989
984000	0.5122	0.3302	0.4136	0.2853	0.6989
985000	0.5120	0.3305	0.4134	0.2855	0.6989
986000	0.5115	0.3309	0.4131	0.2859	0.6989
987000	0.5111	0.3312	0.4129	0.2861	0.6990
988000	0.5110	0.3314	0.4127	0.2862	0.6990
989000	0.5111	0.3313	0.4128	0.2862	0.6990
990000	0.5111	0.3314	0.4128	0.2862	0.6991
991000	0.5113	0.3313	0.4130	0.2861	0.6991
992000	0.5116	0.3310	0.4132	0.2860	0.6991
993000	0.5117	0.3310	0.4132	0.2859	0.6992
994000	0.5120	0.3308	0.4134	0.2858	0.6992
995000	0.5119	0.3309	0.4133	0.2859	0.6992
996000	0.5120	0.3307	0.4134	0.2857	0.6991
997000	0.5119	0.3308	0.4134	0.2858	0.6992
998000	0.5119	0.3309	0.4134	0.2859	0.6992
999000	0.5120	0.3308	0.4135	0.2858	0.6993

==> Illustration/example1_e2_001_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.1802	0.0643	0.1656	0.0623	0.2280
     2	0.1847	0.1155	0.1695	0.1093	0.2788
     3	0.2291	0.1293	0.2063	0.1216	0.3279
     4	0.2421	0.1359	0.2168	0.1274	0.3442
     5	0.3572	0.1163	0.3054	0.1101	0.4155
     6	0.4490	0.0999	0.3708	0.0952	0.4661
     7	0.5178	0.0875	0.4173	0.0839	0.5012
     8	0.5714	0.0779	0.4520	0.0750	0.5270
     9	0.6143	0.0702	0.4789	0.0679	0.5467
    10	0.6493	0.0639	0.5004	0.0620	0.5623
    11	0.6786	0.0587	0.5179	0.0570	0.5750
    12	0.7033	0.0542	0.5326	0.0528	0.5854
    13	0.7245	0.0504	0.5449	0.0492	0.5941
    14	0.7428	0.0471	0.5555	0.0461	0.6016
    15	0.7589	0.0443	0.5647	0.0433	0.6080
    16	0.7731	0.0417	0.5727	0.0409	0.6136
    17	0.7857	0.0395	0.5798	0.0387	0.6185
    18	0.7970	0.0374	0.5861	0.0368	0.6229
    19	0.8071	0.0356	0.5917	0.0350	0.6267
    20	0.8163	0.0340	0.5968	0.0334	0.6302
    21	0.8247	0.0325	0.6014	0.0319	0.6333
    22	0.8323	0.0311	0.6056	0.0306	0.6362
    23	0.8393	0.0298	0.6094	0.0294	0.6388
    24	0.8457	0.0287	0.6129	0.0283	0.6411
    25	0.8516	0.0276	0.6161	0.0272	0.6433
    26	0.8571	0.0266	0.6190	0.0263	0.6453
    27	0.8622	0.0257	0.6218	0.0254	0.6472
    28	0.8670	0.0249	0.6243	0.0246	0.6489
    29	0.8714	0.0241	0.6267	0.0238	0.6505
    30	0.8756	0.0233	0.6289	0.0231	0.6520
    31	0.8795	0.0226	0.6310	0.0224	0.6534
    32	0.8831	0.0220	0.6329	0.0217	0.6547
    33	0.8865	0.0214	0.6347	0.0211	0.6559
    34	0.8898	0.0208	0.6365	0.0206	0.6570
    35	0.8929	0.0202	0.6381	0.0200	0.6581
    36	0.8957	0.0197	0.6396	0.0195	0.6591
    37	0.8985	0.0192	0.6411	0.0190	0.6601
    38	0.9011	0.0187	0.6424	0.0186	0.6610
    39	0.9036	0.0183	0.6437	0.0181	0.6619
    40	0.9059	0.0179	0.6450	0.0177	0.6627
    41	0.8998	0.0188	0.6418	0.0186	0.6604
    42	0.8853	0.0232	0.6341	0.0230	0.6571
    43	0.8714	0.0273	0.6267	0.0269	0.6536
    44	0.8566	0.0307	0.6187	0.0302	0.6489
    45	0.8426	0.0356	0.6112	0.0350	0.6462
    46	0.8279	0.0395	0.6032	0.0388	0.6419
    47	0.8157	0.0439	0.5965	0.0430	0.6394
    48	0.8038	0.0468	0.5899	0.0458	0.6357
    49	0.7938	0.0488	0.5843	0.0477	0.6320
    50	0.7937	0.0484	0.5843	0.0473	0.6316
    51	0.7977	0.0475	0.5865	0.0464	0.6329
    52	0.8015	0.0466	0.5886	0.0456	0.6342
    53	0.8052	0.0458	0.5907	0.0448	0.6354
    54	0.8087	0.0450	0.5926	0.0440	0.6366
    55	0.8121	0.0442	0.5945	0.0432	0.6377
    56	0.8154	0.0434	0.5963	0.0425	0.6388
    57	0.8186	0.0427	0.5981	0.0418	0.6399
    58	0.8217	0.0420	0.5998	0.0411	0.6409
    59	0.8246	0.0413	0.6014	0.0405	0.6419
    60	0.8275	0.0406	0.6030	0.0398	0.6428
    61	0.8303	0.0400	0.6045	0.0392	0.6437
    62	0.8330	0.0394	0.6060	0.0386	0.6446
    63	0.8356	0.0388	0.6074	0.0380	0.6454
    64	0.8381	0.0382	0.6088	0.0375	0.6462
    65	0.8406	0.0376	0.6101	0.0369	0.6470
    66	0.8430	0.0371	0.6114	0.0364	0.6478
    67	0.8453	0.0366	0.6126	0.0359	0.6485
    68	0.8475	0.0360	0.6138	0.0354	0.6492
    69	0.8497	0.0355	0.6150	0.0349	0.6499
    70	0.8518	0.0351	0.6162	0.0345	0.6506
    71	0.8539	0.0346	0.6173	0.0340	0.6513
    72	0.8559	0.0341	0.6184	0.0335	0.6519
    73	0.8578	0.0337	0.6194	0.0331	0.6525
    74	0.8597	0.0332	0.6204	0.0327	0.6531
    75	0.8616	0.0328	0.6214	0.0323	0.6537
    76	0.8634	0.0324	0.6224	0.0319	0.6543
    77	0.8651	0.0320	0.6233	0.0315	0.6548
    78	0.8668	0.0316	0.6242	0.0311	0.6554
    79	0.8685	0.0312	0.6251	0.0307	0.6559
    80	0.8701	0.0308	0.6260	0.0304	0.6564
    81	0.8717	0.0305	0.6268	0.0300	0.6569
    82	0.8732	0.0301	0.6277	0.0297	0.6574
    83	0.8747	0.0298	0.6285	0.0293	0.6578
    84	0.8762	0.0294	0.6293	0.0290	0.6583
    85	0.8777	0.0291	0.6300	0.0287	0.6587
    86	0.8791	0.0288	0.6308	0.0284	0.6592
    87	0.8804	0.0285	0.6315	0.0281	0.6596
    88	0.8818	0.0282	0.6322	0.0278	0.6600
    89	0.8831	0.0279	0.6329	0.0275	0.6604
    90	0.8844	0.0276	0.6336	0.0272	0.6608
    91	0.8856	0.0273	0.6343	0.0269	0.6612
    92	0.8869	0.0270	0.6349	0.0266	0.6616
    93	0.8881	0.0267	0.6356	0.0264	0.6619
    94	0.8893	0.0264	0.6362	0.0261	0.6623
    95	0.8904	0.0262	0.6368	0.0258	0.6626
    96	0.8915	0.0259	0.6374	0.0256	0.6630
    97	0.8926	0.0257	0.6380	0.0253	0.6633
    98	0.8937	0.0254	0.6385	0.0251	0.6636
    99	0.8948	0.0252	0.6391	0.0249	0.6640
   100	0.8958	0.0249	0.6397	0.0246	0.6643
   101	0.8969	0.0247	0.6402	0.0244	0.6646
   102	0.8979	0.0245	0.6407	0.0242	0.6649
   103	0.8988	0.0242	0.6412	0.0240	0.6652
   104	0.8998	0.0240	0.6417	0.0237	0.6655
   105	0.9007	0.0238	0.6422	0.0235	0.6658
   106	0.9017	0.0236	0.6427	0.0233	0.6661
   107	0.9026	0.0234	0.6432	0.0231	0.6663
   108	0.9035	0.0232	0.6437	0.0229	0.6666
   109	0.9044	0.0230	0.6441	0.0227	0.6669
   110	0.9052	0.0228	0.6446	0.0225	0.6671
   111	0.9061	0.0226	0.6450	0.0223	0.6674
   112	0.9069	0.0224	0.6455	0.0221	0.6676
   113	0.9077	0.0222	0.6459	0.0220	0.6679
   114	0.9085	0.0220	0.6463	0.0218	0.6681
   115	0.9093	0.0218	0.6467	0.0216	0.6683
   116	0.9101	0.0217	0.6471	0.0214	0.6686
   117	0.9108	0.0215	0.6475	0.0213	0.6688
   118	0.9116	0.0213	0.6479	0.0211	0.6690
   119	0.9123	0.0211	0.6483	0.0209	0.6692
   120	0.9130	0.0210	0.6487	0.0208	0.6695
   121	0.9138	0.0208	0.6491	0.0206	0.6697
   122	0.9145	0.0207	0.6494	0.0204	0.6699
   123	0.9152	0.0205	0.6498	0.0203	0.6701
   124	0.9158	0.0203	0.6502	0.0201	0.6703
   125	0.9165	0.0202	0.6505	0.0200	0.6705
   126	0.9172	0.0200	0.6508	0.0198	0.6707
   127	0.9178	0.0199	0.6512	0.0197	0.6709
   128	0.9184	0.0197	0.6515	0.0195	0.6711
   129	0.9191	0.0196	0.6518	0.0194	0.6712
   130	0.9197	0.0195	0.6522	0.0193	0.6714
   131	0.9203	0.0193	0.6525	0.0191	0.6716
   132	0.9209	0.0192	0.6528	0.0190	0.6718
   133	0.9215	0.0190	0.6531	0.0189	0.6720
   134	0.9221	0.0189	0.6534	0.0187	0.6721
   135	0.9226	0.0188	0.6537	0.0186	0.6723
   136	0.9232	0.0186	0.6540	0.0185	0.6725
   137	0.9238	0.0185	0.6543	0.0183	0.6726
   138	0.9243	0.0184	0.6546	0.0182	0.6728
   139	0.9248	0.0183	0.6548	0.0181	0.6730
   140	0.9254	0.0181	0.6551	0.0180	0.6731
   141	0.9259	0.0180	0.6554	0.0179	0.6733
   142	0.9264	0.0179	0.6557	0.0177	0.6734
   143	0.9269	0.0178	0.6559	0.0176	0.6736
   144	0.9274	0.0177	0.6562	0.0175	0.6737
   145	0.9279	0.0176	0.6565	0.0174	0.6739
   146	0.9284	0.0174	0.6567	0.0173	0.6740
   147	0.9289	0.0173	0.6570	0.0172	0.6741
   148	0.9294	0.0172	0.6572	0.0171	0.6743
   149	0.9299	0.0171	0.6574	0.0170	0.6744
   150	0.9303	0.0170	0.6577	0.0169	0.6746
   151	0.9308	0.0169	0.6579	0.0168	0.6747
   152	0.9312	0.0168	0.6582	0.0167	0.6748
   153	0.9317	0.0167	0.6584	0.0166	0.6750
   154	0.9321	0.0166	0.6586	0.0165	0.6751
   155	0.9326	0.0165	0.6588	0.0164	0.6752
   156	0.9330	0.0164	0.6591	0.0163	0.6753
   157	0.9334	0.0163	0.6593	0.0162	0.6755
   158	0.9338	0.0162	0.6595	0.0161	0.6756
   159	0.9342	0.0161	0.6597	0.0160	0.6757
   160	0.9347	0.0160	0.6599	0.0159	0.6758
   161	0.9351	0.0159	0.6601	0.0158	0.6759
   162	0.9355	0.0158	0.6603	0.0157	0.6760
   163	0.9358	0.0157	0.6605	0.0156	0.6762
   164	0.9362	0.0157	0.6607	0.0155	0.6763
   165	0.9366	0.0156	0.6609	0.0154	0.6764
   166	0.9370	0.0155	0.6611	0.0154	0.6765
   167	0.9374	0.0154	0.6613	0.0153	0.6766
   168	0.9377	0.0153	0.6615	0.0152	0.6767
   169	0.9381	0.0152	0.6617	0.0151	0.6768
   170	0.9385	0.0151	0.6619	0.0150	0.6769
   171	0.9388	0.0151	0.6621	0.0149	0.6770
   172	0.9377	0.0153	0.6615	0.0151	0.6767
   173	0.9339	0.0163	0.6596	0.0162	0.6758
   174	0.9301	0.0176	0.6576	0.0175	0.6750
   175	0.9250	0.0214	0.6549	0.0212	0.6761
   176	0.9197	0.0258	0.6522	0.0255	0.6776
   177	0.9146	0.0301	0.6495	0.0297	0.6792
   178	0.9095	0.0344	0.6468	0.0339	0.6807
   179	0.9044	0.0387	0.6442	0.0380	0.6821
   180	0.8994	0.0429	0.6415	0.0420	0.6835
   181	0.8945	0.0471	0.6389	0.0460	0.6849
   182	0.8896	0.0512	0.6364	0.0499	0.6863
   183	0.8847	0.0552	0.6338	0.0538	0.6876
   184	0.8800	0.0593	0.6313	0.0576	0.6888
   185	0.8752	0.0632	0.6287	0.0613	0.6901
   186	0.8706	0.0672	0.6262	0.0650	0.6913
   187	0.8659	0.0711	0.6238	0.0687	0.6924
   188	0.8613	0.0749	0.6213	0.0723	0.6936
   189	0.8568	0.0788	0.6189	0.0758	0.6947
   190	0.8523	0.0825	0.6164	0.0793	0.6957
   191	0.8479	0.0863	0.6140	0.0827	0.6968
   192	0.8435	0.0900	0.6117	0.0861	0.6978
   193	0.8391	0.0936	0.6093	0.0895	0.6988
   194	0.8348	0.0972	0.6070	0.0928	0.6998
   195	0.8306	0.1008	0.6046	0.0961	0.7007
   196	0.8264	0.1044	0.6023	0.0993	0.7016
   197	0.8222	0.1079	0.6000	0.1025	0.7025
   198	0.8181	0.1114	0.5978	0.1056	0.7034
   199	0.8140	0.1148	0.5955	0.1087	0.7042

==> Illustration/example1_e4_001_1000000_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
  1000	0.5453	0.3042	0.4352	0.2656	0.7009
  2000	0.5263	0.3263	0.4229	0.2824	0.7053
  3000	0.5156	0.3261	0.4158	0.2822	0.6981
  4000	0.5160	0.3261	0.4161	0.2822	0.6983
  5000	0.5106	0.3284	0.4125	0.2839	0.6964
  6000	0.5118	0.3285	0.4133	0.2840	0.6973
  7000	0.5201	0.3232	0.4188	0.2800	0.6988
  8000	0.5218	0.3225	0.4199	0.2795	0.6994
  9000	0.5237	0.3214	0.4212	0.2787	0.6998
 10000	0.5195	0.3239	0.4184	0.2806	0.6990
 11000	0.5161	0.3265	0.4161	0.2825	0.6986
 12000	0.5197	0.3239	0.4185	0.2806	0.6991
 13000	0.5166	0.3262	0.4165	0.2824	0.6988
 14000	0.5150	0.3283	0.4154	0.2839	0.6993
 15000	0.5156	0.3276	0.4158	0.2834	0.6992
 16000	0.5169	0.3262	0.4166	0.2823	0.6989
 17000	0.5157	0.3264	0.4159	0.2824	0.6983
 18000	0.5161	0.3260	0.4162	0.2822	0.6984
 19000	0.5158	0.3260	0.4160	0.2821	0.6981
 20000	0.5151	0.3264	0.4155	0.2824	0.6979
 21000	0.5142	0.3272	0.4149	0.2831	0.6979
 22000	0.5140	0.3275	0.4148	0.2833	0.6981
 23000	0.5146	0.3271	0.4151	0.2830	0.6981
 24000	0.5137	0.3270	0.4146	0.2829	0.6975
 25000	0.5132	0.3271	0.4142	0.2830	0.6972
 26000	0.5146	0.3257	0.4151	0.2819	0.6970
 27000	0.5145	0.3246	0.4151	0.2811	0.6962
 28000	0.5135	0.3252	0.4144	0.2815	0.6959
 29000	0.5142	0.3245	0.4149	0.2811	0.6960
 30000	0.5152	0.3240	0.4155	0.2807	0.6962
 31000	0.5161	0.3230	0.4161	0.2799	0.6960
 32000	0.5166	0.3226	0.4165	0.2796	0.6961
 33000	0.5174	0.3216	0.4170	0.2789	0.6959
 34000	0.5156	0.3225	0.4158	0.2795	0.6953
 35000	0.5157	0.3225	0.4159	0.2795	0.6954
 36000	0.5149	0.3237	0.4154	0.2804	0.6958
 37000	0.5145	0.3244	0.4151	0.2810	0.6961
 38000	0.5141	0.3252	0.4148	0.2816	0.6964
 39000	0.5149	0.3248	0.4153	0.2812	0.6966
 40000	0.5142	0.3250	0.4149	0.2814	0.6964
 41000	0.5142	0.3252	0.4149	0.2816	0.6965
 42000	0.5149	0.3248	0.4154	0.2813	0.6966
 43000	0.5155	0.3242	0.4157	0.2808	0.6965
 44000	0.5151	0.3245	0.4155	0.2810	0.6965
 45000	0.5153	0.3242	0.4156	0.2808	0.6964
 46000	0.5165	0.3237	0.4164	0.2804	0.6969
 47000	0.5164	0.3239	0.4163	0.2806	0.6969
 48000	0.5172	0.3235	0.4169	0.2803	0.6971
 49000	0.5171	0.3238	0.4168	0.2805	0.6973
 50000	0.5164	0.3241	0.4164	0.2807	0.6971
 51000	0.5172	0.3238	0.4169	0.2805	0.6974
 52000	0.5171	0.3235	0.4168	0.2803	0.6971
 53000	0.5168	0.3239	0.4166	0.2806	0.6972
 54000	0.5173	0.3234	0.4169	0.2802	0.6971
 55000	0.5180	0.3230	0.4174	0.2799	0.6972
 56000	0.5176	0.3235	0.4171	0.2803	0.6974
 57000	0.5169	0.3239	0.4166	0.2806	0.6972
 58000	0.5170	0.3237	0.4167	0.2804	0.6972
 59000	0.5160	0.3245	0.4161	0.2810	0.6971
 60000	0.5166	0.3241	0.4165	0.2808	0.6972
 61000	0.5169	0.3239	0.4167	0.2806	0.6973
 62000	0.5174	0.3237	0.4170	0.2804	0.6974
 63000	0.5174	0.3236	0.4170	0.2804	0.6974
 64000	0.5172	0.3238	0.4168	0.2805	0.6974
 65000	0.5165	0.3243	0.4164	0.2808	0.6972
 66000	0.5168	0.3240	0.4166	0.2807	0.6973
 67000	0.5169	0.3241	0.4167	0.2807	0.6974
 68000	0.5164	0.3247	0.4163	0.2812	0.6975
 69000	0.5168	0.3243	0.4166	0.2809	0.6975
 70000	0.5166	0.3245	0.4165	0.2810	0.6975
 71000	0.5165	0.3243	0.4164	0.2809	0.6973
 72000	0.5165	0.3243	0.4164	0.2809	0.6973
 73000	0.5164	0.3245	0.4163	0.2810	0.6973
 74000	0.5161	0.3246	0.4161	0.2811	0.6972
 75000	0.5159	0.3249	0.4160	0.2813	0.6973
 76000	0.5157	0.3250	0.4159	0.2814	0.6973
 77000	0.5156	0.3252	0.4158	0.2815	0.6973
 78000	0.5152	0.3252	0.4156	0.2816	0.6971
 79000	0.5155	0.3248	0.4157	0.2813	0.6970
 80000	0.5155	0.3247	0.4157	0.2812	0.6969
 81000	0.5154	0.3245	0.4157	0.2810	0.6967
 82000	0.5152	0.3246	0.4155	0.2811	0.6966
 83000	0.5155	0.3243	0.4157	0.2808	0.6966
 84000	0.5160	0.3240	0.4160	0.2807	0.6967
 85000	0.5160	0.3238	0.4161	0.2805	0.6966
 86000	0.5165	0.3235	0.4164	0.2803	0.6966
 87000	0.5167	0.3231	0.4166	0.2800	0.6965
 88000	0.5160	0.3235	0.4161	0.2803	0.6964
 89000	0.5160	0.3235	0.4160	0.2803	0.6963
 90000	0.5157	0.3239	0.4159	0.2806	0.6965
 91000	0.5153	0.3245	0.4156	0.2810	0.6967
 92000	0.5154	0.3245	0.4157	0.2811	0.6968
 93000	0.5154	0.3246	0.4157	0.2811	0.6967
 94000	0.5155	0.3245	0.4157	0.2810	0.6967
 95000	0.5154	0.3245	0.4157	0.2811	0.6967
 96000	0.5155	0.3244	0.4158	0.2810	0.6967
 97000	0.5158	0.3242	0.4159	0.2808	0.6967
 98000	0.5157	0.3243	0.4159	0.2809	0.6968
 99000	0.5162	0.3239	0.4162	0.2806	0.6968
100000	0.5161	0.3242	0.4161	0.2808	0.6969
101000	0.5164	0.3240	0.4163	0.2806	0.6970
102000	0.5166	0.3240	0.4164	0.2806	0.6971
103000	0.5166	0.3240	0.4165	0.2806	0.6971
104000	0.5166	0.3240	0.4165	0.2807	0.6971
105000	0.5166	0.3240	0.4165	0.2806	0.6971
106000	0.5165	0.3240	0.4164	0.2807	0.6970
107000	0.5166	0.3240	0.4165	0.2807	0.6971
108000	0.5167	0.3238	0.4165	0.2805	0.6971
109000	0.5170	0.3236	0.4168	0.2803	0.6971
110000	0.5169	0.3237	0.4167	0.2805	0.6971
111000	0.5165	0.3240	0.4164	0.2807	0.6971
112000	0.5164	0.3240	0.4163	0.2807	0.6970
113000	0.5163	0.3242	0.4163	0.2808	0.6971
114000	0.5164	0.3241	0.4163	0.2807	0.6971
115000	0.5166	0.3240	0.4165	0.2806	0.6971
116000	0.5172	0.3236	0.4169	0.2804	0.6972
117000	0.5169	0.3239	0.4166	0.2805	0.6972
118000	0.5165	0.3241	0.4164	0.2808	0.6971
119000	0.5164	0.3241	0.4164	0.2807	0.6971
120000	0.5165	0.3241	0.4164	0.2808	0.6972
121000	0.5164	0.3243	0.4163	0.2809	0.6972
122000	0.5163	0.3245	0.4163	0.2810	0.6973
123000	0.5165	0.3242	0.4164	0.2808	0.6972
124000	0.5166	0.3242	0.4165	0.2808	0.6973
125000	0.5164	0.3242	0.4163	0.2808	0.6971
126000	0.5163	0.3243	0.4163	0.2809	0.6972
127000	0.5162	0.3244	0.4162	0.2809	0.6972
128000	0.5160	0.3245	0.4161	0.2810	0.6971
129000	0.5161	0.3245	0.4161	0.2811	0.6972
130000	0.5159	0.3247	0.4160	0.2812	0.6972
131000	0.5157	0.3248	0.4159	0.2812	0.6971
132000	0.5158	0.3246	0.4159	0.2811	0.6971
133000	0.5157	0.3246	0.4159	0.2811	0.6970
134000	0.5157	0.3244	0.4159	0.2810	0.6969
135000	0.5157	0.3243	0.4159	0.2809	0.6968
136000	0.5157	0.3243	0.4159	0.2809	0.6967
137000	0.5159	0.3241	0.4160	0.2807	0.6968
138000	0.5158	0.3242	0.4160	0.2808	0.6968
139000	0.5163	0.3237	0.4163	0.2804	0.6967
140000	0.5166	0.3236	0.4164	0.2803	0.6968
141000	0.5163	0.3235	0.4163	0.2803	0.6965
142000	0.5161	0.3238	0.4162	0.2805	0.6966
143000	0.5159	0.3239	0.4160	0.2806	0.6966
144000	0.5158	0.3241	0.4160	0.2807	0.6967
145000	0.5157	0.3244	0.4159	0.2809	0.6968
146000	0.5158	0.3244	0.4159	0.2809	0.6969
147000	0.5155	0.3245	0.4158	0.2810	0.6968
148000	0.5155	0.3245	0.4158	0.2810	0.6968
149000	0.5157	0.3244	0.4159	0.2810	0.6969
150000	0.5158	0.3243	0.4159	0.2809	0.6968
151000	0.5159	0.3242	0.4160	0.2808	0.6968
152000	0.5159	0.3243	0.4160	0.2809	0.6969
153000	0.5162	0.3241	0.4162	0.2807	0.6969
154000	0.5161	0.3242	0.4162	0.2808	0.6969
155000	0.5166	0.3238	0.4165	0.2805	0.6970
156000	0.5164	0.3240	0.4164	0.2807	0.6970
157000	0.5165	0.3240	0.4164	0.2807	0.6971
158000	0.5165	0.3239	0.4164	0.2806	0.6970
159000	0.5166	0.3239	0.4165	0.2806	0.6971
160000	0.5165	0.3240	0.4164	0.2806	0.6970
161000	0.5165	0.3239	0.4164	0.2806	0.6970
162000	0.5167	0.3238	0.4165	0.2805	0.6970
163000	0.5167	0.3239	0.4165	0.2806	0.6971
164000	0.5166	0.3239	0.4165	0.2806	0.6971
165000	0.5164	0.3240	0.4163	0.2807	0.6970
166000	0.5163	0.3241	0.4163	0.2807	0.6970
167000	0.5162	0.3242	0.4162	0.2808	0.6970
168000	0.5165	0.3240	0.4164	0.2807	0.6971
169000	0.5166	0.3239	0.4165	0.2806	0.6971
170000	0.5168	0.3238	0.4166	0.2805	0.6971
171000	0.5166	0.3240	0.4164	0.2806	0.6971
172000	0.5164	0.3241	0.4164	0.2807	0.6971
173000	0.5166	0.3240	0.4165	0.2806	0.6971
174000	0.5165	0.3241	0.4164	0.2807	0.6971
175000	0.5162	0.3244	0.4162	0.2809	0.6972
176000	0.5163	0.3243	0.4163	0.2809	0.6972
177000	0.5164	0.3242	0.4163	0.2808	0.6971
178000	0.5162	0.3243	0.4162	0.2809	0.6971
179000	0.5163	0.3243	0.4163	0.2809	0.6971
180000	0.5162	0.3243	0.4162	0.2809	0.6971
181000	0.5162	0.3243	0.4162	0.2809	0.6971
182000	0.5161	0.3244	0.4161	0.2810	0.6971
183000	0.5160	0.3245	0.4161	0.2811	0.6971
184000	0.5160	0.3245	0.4161	0.2810	0.6971
185000	0.5159	0.3245	0.4160	0.2810	0.6970
186000	0.5159	0.3245	0.4160	0.2810	0.6970
187000	0.5159	0.3244	0.4160	0.2810	0.6970
188000	0.5159	0.3242	0.4160	0.2808	0.6968
189000	0.5158	0.3243	0.4159	0.2809	0.6968
190000	0.5160	0.3242	0.4160	0.2808	0.6968
191000	0.5160	0.3242	0.4161	0.2808	0.6968
192000	0.5161	0.3239	0.4162	0.2806	0.6968
193000	0.5163	0.3238	0.4163	0.2805	0.6968
194000	0.5164	0.3237	0.4163	0.2804	0.6968
195000	0.5160	0.3239	0.4161	0.2806	0.6967
196000	0.5161	0.3239	0.4161	0.2805	0.6967
197000	0.5160	0.3240	0.4161	0.2807	0.6967
198000	0.5159	0.3241	0.4160	0.2808	0.6968
199000	0.5158	0.3243	0.4159	0.2809	0.6968
200000	0.5160	0.3242	0.4161	0.2808	0.6969
201000	0.5158	0.3243	0.4160	0.2809	0.6968
202000	0.5158	0.3244	0.4159	0.2809	0.6969
203000	0.5160	0.3242	0.4160	0.2808	0.6969
204000	0.5160	0.3241	0.4161	0.2808	0.6969
205000	0.5159	0.3243	0.4160	0.2809	0.6969
206000	0.5160	0.3242	0.4160	0.2808	0.6969
207000	0.5162	0.3240	0.4162	0.2807	0.6969
208000	0.5162	0.3241	0.4162	0.2808	0.6970
209000	0.5165	0.3239	0.4164	0.2806	0.6970
210000	0.5163	0.3241	0.4163	0.2807	0.6970
211000	0.5163	0.3241	0.4163	0.2808	0.6970
212000	0.5164	0.3240	0.4164	0.2807	0.6970
213000	0.5164	0.3240	0.4164	0.2806	0.6970
214000	0.5163	0.3241	0.4163	0.2807	0.6970
215000	0.5165	0.3239	0.4164	0.2806	0.6970
216000	0.5167	0.3238	0.4165	0.2805	0.6970
217000	0.5166	0.3239	0.4165	0.2806	0.6971
218000	0.5164	0.3241	0.4163	0.2807	0.6970
219000	0.5164	0.3240	0.4164	0.2806	0.6970
220000	0.5161	0.3242	0.4162	0.2808	0.6970
221000	0.5163	0.3241	0.4163	0.2807	0.6970
222000	0.5165	0.3240	0.4164	0.2807	0.6970
223000	0.5165	0.3240	0.4164	0.2806	0.6971
224000	0.5167	0.3239	0.4165	0.2806	0.6971
225000	0.5165	0.3240	0.4164	0.2807	0.6971
226000	0.5163	0.3241	0.4163	0.2808	0.6970
227000	0.5164	0.3241	0.4164	0.2807	0.6971
228000	0.5165	0.3241	0.4164	0.2807	0.6971
229000	0.5163	0.3243	0.4162	0.2809	0.6971
230000	0.5164	0.3242	0.4163	0.2808	0.6971
231000	0.5164	0.3242	0.4163	0.2808	0.6971
232000	0.5163	0.3242	0.4162	0.2808	0.6970
233000	0.5163	0.3241	0.4163	0.2808	0.6971
234000	0.5162	0.3242	0.4162	0.2808	0.6971
235000	0.5162	0.3243	0.4162	0.2809	0.6971
236000	0.5162	0.3243	0.4162	0.2809	0.6971
237000	0.5161	0.3244	0.4161	0.2810	0.6971
238000	0.5160	0.3244	0.4161	0.2810	0.6971
239000	0.5159	0.3244	0.4160	0.2810	0.6970
240000	0.5160	0.3243	0.4161	0.2809	0.6970
241000	0.5160	0.3243	0.4161	0.2809	0.6969
242000	0.5159	0.3242	0.4160	0.2808	0.6969
243000	0.5159	0.3243	0.4160	0.2809	0.6968
244000	0.5159	0.3242	0.4160	0.2808	0.6968
245000	0.5161	0.3241	0.4161	0.2807	0.6969
246000	0.5162	0.3240	0.4162	0.2807	0.6968
247000	0.5163	0.3239	0.4163	0.2806	0.6968
248000	0.5164	0.3237	0.4164	0.2804	0.6968
249000	0.5161	0.3239	0.4162	0.2806	0.6967
250000	0.5161	0.3239	0.4162	0.2806	0.6967
251000	0.5160	0.3240	0.4161	0.2807	0.6968
252000	0.5159	0.3242	0.4160	0.2808	0.6968
253000	0.5160	0.3242	0.4160	0.2808	0.6969
254000	0.5159	0.3243	0.4160	0.2809	0.6969
255000	0.5159	0.3242	0.4160	0.2808	0.6969
256000	0.5159	0.3243	0.4160	0.2809	0.6969
257000	0.5160	0.3242	0.4161	0.2808	0.6969
258000	0.5161	0.3241	0.4161	0.2808	0.6969
259000	0.5160	0.3242	0.4161	0.2808	0.6969
260000	0.5162	0.3241	0.4162	0.2807	0.6969
261000	0.5162	0.3241	0.4162	0.2807	0.6970
262000	0.5162	0.3241	0.4162	0.2807	0.6970
263000	0.5163	0.3240	0.4163	0.2807	0.6970
264000	0.5164	0.3241	0.4163	0.2807	0.6970
265000	0.5163	0.3241	0.4163	0.2807	0.6970
266000	0.5164	0.3240	0.4163	0.2807	0.6970
267000	0.5163	0.3240	0.4163	0.2807	0.6970
268000	0.5163	0.3241	0.4163	0.2807	0.6970
269000	0.5164	0.3240	0.4164	0.2806	0.6970
270000	0.5165	0.3239	0.4164	0.2806	0.6970
271000	0.5165	0.3239	0.4164	0.2806	0.6970
272000	0.5164	0.3241	0.4163	0.2807	0.6970
273000	0.5163	0.3241	0.4163	0.2807	0.6970
274000	0.5163	0.3241	0.4162	0.2807	0.6970
275000	0.5163	0.3241	0.4163	0.2807	0.6970
276000	0.5164	0.3240	0.4164	0.2807	0.6970
277000	0.5166	0.3239	0.4165	0.2806	0.6971
278000	0.5165	0.3240	0.4164	0.2806	0.6971
279000	0.5164	0.3241	0.4163	0.2807	0.6970
280000	0.5163	0.3241	0.4163	0.2807	0.6970
281000	0.5164	0.3241	0.4163	0.2807	0.6970
282000	0.5163	0.3242	0.4163	0.2808	0.6971
283000	0.5162	0.3243	0.4162	0.2809	0.6971
284000	0.5164	0.3241	0.4163	0.2807	0.6971
285000	0.5164	0.3241	0.4163	0.2808	0.6971
286000	0.5163	0.3241	0.4163	0.2807	0.6970
287000	0.5163	0.3241	0.4163	0.2808	0.6970
288000	0.5163	0.3242	0.4163	0.2808	0.6970
289000	0.5161	0.3243	0.4162	0.2809	0.6970
290000	0.5161	0.3243	0.4162	0.2809	0.6971
291000	0.5161	0.3243	0.4161	0.2809	0.6970
292000	0.5160	0.3244	0.4161	0.2809	0.6970
293000	0.5160	0.3243	0.4161	0.2809	0.6970
294000	0.5160	0.3243	0.4161	0.2809	0.6970
295000	0.5160	0.3243	0.4161	0.2808	0.6969
296000	0.5160	0.3242	0.4161	0.2808	0.6969
297000	0.5160	0.3242	0.4161	0.2808	0.6969
298000	0.5161	0.3241	0.4161	0.2807	0.6969
299000	0.5161	0.3241	0.4161	0.2807	0.6969
300000	0.5163	0.3239	0.4162	0.2806	0.6969
301000	0.5164	0.3239	0.4163	0.2806	0.6969
302000	0.5163	0.3238	0.4163	0.2805	0.6968
303000	0.5162	0.3239	0.4162	0.2806	0.6968
304000	0.5161	0.3240	0.4162	0.2806	0.6968
305000	0.5161	0.3240	0.4161	0.2807	0.6968
306000	0.5160	0.3242	0.4161	0.2808	0.6969
307000	0.5160	0.3242	0.4161	0.2808	0.6969
308000	0.5159	0.3242	0.4160	0.2808	0.6969
309000	0.5159	0.3243	0.4160	0.2809	0.6969
310000	0.5160	0.3242	0.4161	0.2808	0.6969
311000	0.5160	0.3242	0.4161	0.2808	0.6969
312000	0.5160	0.3242	0.4161	0.2808	0.6969
313000	0.5161	0.3242	0.4161	0.2808	0.6969
314000	0.5162	0.3241	0.4162	0.2807	0.6969
315000	0.5162	0.3241	0.4162	0.2808	0.6970
316000	0.5164	0.3240	0.4163	0.2807	0.6970
317000	0.5163	0.3241	0.4163	0.2807	0.6970
318000	0.5163	0.3241	0.4163	0.2807	0.6970
319000	0.5163	0.3240	0.4163	0.2807	0.6970
320000	0.5164	0.3240	0.4163	0.2807	0.6970
321000	0.5163	0.3241	0.4163	0.2807	0.6970
322000	0.5164	0.3240	0.4163	0.2806	0.6970
323000	0.5164	0.3240	0.4164	0.2807	0.6970
324000	0.5165	0.3239	0.4164	0.2806	0.6970
325000	0.5165	0.3240	0.4164	0.2806	0.6970
326000	0.5164	0.3241	0.4163	0.2807	0.6970
327000	0.5163	0.3241	0.4163	0.2807	0.6970
328000	0.5163	0.3241	0.4163	0.2807	0.6970
329000	0.5164	0.3240	0.4163	0.2807	0.6970
330000	0.5164	0.3240	0.4163	0.2807	0.6970
331000	0.5166	0.3239	0.4164	0.2806	0.6970
332000	0.5164	0.3240	0.4163	0.2807	0.6970
333000	0.5163	0.3241	0.4163	0.2808	0.6970
334000	0.5164	0.3241	0.4163	0.2807	0.6970
335000	0.5164	0.3241	0.4163	0.2807	0.6970
336000	0.5163	0.3242	0.4163	0.2808	0.6971
337000	0.5163	0.3242	0.4163	0.2808	0.6971
338000	0.5163	0.3242	0.4163	0.2808	0.6971
339000	0.5163	0.3242	0.4163	0.2808	0.6971
340000	0.5163	0.3242	0.4162	0.2808	0.6970
341000	0.5163	0.3242	0.4162	0.2808	0.6970
342000	0.5162	0.3242	0.4162	0.2808	0.6970
343000	0.5162	0.3242	0.4162	0.2808	0.6970
344000	0.5161	0.3243	0.4161	0.2809	0.6970
345000	0.5161	0.3243	0.4161	0.2809	0.6970
346000	0.5160	0.3243	0.4161	0.2809	0.6970
347000	0.5161	0.3243	0.4161	0.2809	0.6970
348000	0.5161	0.3243	0.4161	0.2809	0.6970
349000	0.5161	0.3242	0.4161	0.2808	0.6969
350000	0.5160	0.3242	0.4161	0.2808	0.6969
351000	0.5161	0.3241	0.4161	0.2808	0.6969
352000	0.5161	0.3241	0.4161	0.2807	0.6969
353000	0.5161	0.3240	0.4162	0.2807	0.6969
354000	0.5163	0.3239	0.4163	0.2806	0.6969
355000	0.5164	0.3239	0.4163	0.2806	0.6969
356000	0.5162	0.3239	0.4162	0.2806	0.6968
357000	0.5162	0.3239	0.4162	0.2806	0.6968
358000	0.5161	0.3240	0.4162	0.2807	0.6968
359000	0.5161	0.3241	0.4161	0.2807	0.6969
360000	0.5160	0.3242	0.4161	0.2808	0.6969
361000	0.5161	0.3242	0.4161	0.2808	0.6969
362000	0.5160	0.3242	0.4161	0.2808	0.6969
363000	0.5160	0.3242	0.4161	0.2808	0.6969
364000	0.5161	0.3242	0.4161	0.2808	0.6969
365000	0.5161	0.3241	0.4162	0.2808	0.6969
366000	0.5161	0.3242	0.4161	0.2808	0.6969
367000	0.5161	0.3242	0.4161	0.2808	0.6969
368000	0.5163	0.3240	0.4163	0.2807	0.6969
369000	0.5162	0.3241	0.4162	0.2807	0.6970
370000	0.5164	0.3240	0.4163	0.2806	0.6970
371000	0.5163	0.3241	0.4163	0.2807	0.6970
372000	0.5163	0.3241	0.4162	0.2808	0.6970
373000	0.5164	0.3240	0.4163	0.2807	0.6970
374000	0.5164	0.3240	0.4163	0.2807	0.6970
375000	0.5163	0.3241	0.4163	0.2807	0.6970
376000	0.5164	0.3240	0.4163	0.2807	0.6970
377000	0.5165	0.3239	0.4164	0.2806	0.6970
378000	0.5165	0.3240	0.4164	0.2806	0.6970
379000	0.5163	0.3240	0.4163	0.2807	0.6970
380000	0.5164	0.3240	0.4163	0.2807	0.6970
381000	0.5162	0.3241	0.4162	0.2807	0.6970
382000	0.5163	0.3241	0.4163	0.2807	0.6970
383000	0.5164	0.3240	0.4163	0.2807	0.6970
384000	0.5164	0.3240	0.4164	0.2807	0.6970
385000	0.5165	0.3239	0.4164	0.2806	0.6970
386000	0.5164	0.3240	0.4164	0.2807	0.6970
387000	0.5163	0.3241	0.4163	0.2807	0.6970
388000	0.5164	0.3240	0.4163	0.2807	0.6970
389000	0.5164	0.3241	0.4163	0.2807	0.6970
390000	0.5163	0.3242	0.4162	0.2808	0.6970
391000	0.5163	0.3242	0.4163	0.2808	0.6971
392000	0.5163	0.3241	0.4163	0.2807	0.6970
393000	0.5163	0.3242	0.4162	0.2808	0.6970
394000	0.5163	0.3241	0.4163	0.2807	0.6970
395000	0.5162	0.3242	0.4162	0.2808	0.6970
396000	0.5162	0.3242	0.4162	0.2808	0.6970
397000	0.5162	0.3242	0.4162	0.2808	0.6970
398000	0.5161	0.3243	0.4162	0.2809	0.6970
399000	0.5161	0.3243	0.4162	0.2809	0.6970
400000	0.5161	0.3243	0.4161	0.2809	0.6970
401000	0.5161	0.3242	0.4161	0.2808	0.6969
402000	0.5161	0.3242	0.4161	0.2808	0.6970
403000	0.5160	0.3242	0.4161	0.2808	0.6969
404000	0.5160	0.3242	0.4161	0.2808	0.6969
405000	0.5161	0.3241	0.4161	0.2807	0.6969
406000	0.5161	0.3241	0.4162	0.2807	0.6969
407000	0.5162	0.3240	0.4162	0.2807	0.6969
408000	0.5163	0.3240	0.4163	0.2806	0.6969
409000	0.5164	0.3239	0.4163	0.2806	0.6969
410000	0.5162	0.3240	0.4162	0.2806	0.6968
411000	0.5162	0.3240	0.4162	0.2806	0.6968
412000	0.5161	0.3241	0.4161	0.2807	0.6968
413000	0.5161	0.3241	0.4161	0.2808	0.6969
414000	0.5160	0.3242	0.4161	0.2808	0.6969
415000	0.5160	0.3242	0.4161	0.2808	0.6969
416000	0.5161	0.3242	0.4161	0.2808	0.6969
417000	0.5161	0.3242	0.4161	0.2808	0.6969
418000	0.5161	0.3241	0.4161	0.2808	0.6969
419000	0.5162	0.3241	0.4162	0.2807	0.6969
420000	0.5161	0.3241	0.4161	0.2808	0.6969
421000	0.5162	0.3241	0.4162	0.2807	0.6969
422000	0.5162	0.3241	0.4162	0.2807	0.6969
423000	0.5162	0.3241	0.4162	0.2807	0.6970
424000	0.5163	0.3241	0.4163	0.2807	0.6970
425000	0.5163	0.3241	0.4163	0.2807	0.6970
426000	0.5163	0.3241	0.4163	0.2807	0.6970
427000	0.5163	0.3241	0.4163	0.2807	0.6970
428000	0.5163	0.3240	0.4163	0.2807	0.6970
429000	0.5163	0.3241	0.4163	0.2807	0.6970
430000	0.5164	0.3240	0.4163	0.2807	0.6970
431000	0.5164	0.3239	0.4164	0.2806	0.6970
432000	0.5164	0.3240	0.4164	0.2806	0.6970
433000	0.5164	0.3240	0.4163	0.2807	0.6970
434000	0.5163	0.3240	0.4163	0.2807	0.6970
435000	0.5163	0.3241	0.4162	0.2807	0.6970
436000	0.5163	0.3241	0.4163	0.2807	0.6970
437000	0.5163	0.3240	0.4163	0.2807	0.6970
438000	0.5165	0.3240	0.4164	0.2807	0.6970
439000	0.5164	0.3240	0.4164	0.2806	0.6970
440000	0.5164	0.3240	0.4163	0.2807	0.6970
441000	0.5163	0.3241	0.4163	0.2807	0.6970
442000	0.5164	0.3240	0.4163	0.2807	0.6970
443000	0.5163	0.3241	0.4163	0.2808	0.6970
444000	0.5162	0.3242	0.4162	0.2808	0.6970
445000	0.5163	0.3241	0.4163	0.2807	0.6970
446000	0.5163	0.3241	0.4163	0.2808	0.6971
447000	0.5163	0.3241	0.4163	0.2807	0.6970
448000	0.5163	0.3241	0.4163	0.2807	0.6970
449000	0.5163	0.3241	0.4162	0.2808	0.6970
450000	0.5162	0.3242	0.4162	0.2808	0.6970
451000	0.5162	0.3242	0.4162	0.2808	0.6970
452000	0.5162	0.3242	0.4162	0.2808	0.6970
453000	0.5161	0.3243	0.4161	0.2809	0.6970
454000	0.5161	0.3243	0.4161	0.2809	0.6970
455000	0.5161	0.3242	0.4162	0.2808	0.6970
456000	0.5161	0.3242	0.4162	0.2808	0.6969
457000	0.5161	0.3242	0.4161	0.2808	0.6969
458000	0.5161	0.3242	0.4161	0.2808	0.6969
459000	0.5161	0.3241	0.4161	0.2807	0.6969
460000	0.5162	0.3241	0.4162	0.2807	0.6969
461000	0.5162	0.3240	0.4162	0.2807	0.6969
462000	0.5163	0.3239	0.4163	0.2806	0.6969
463000	0.5163	0.3239	0.4163	0.2806	0.6968
464000	0.5162	0.3240	0.4162	0.2806	0.6969
465000	0.5162	0.3240	0.4162	0.2806	0.6968
466000	0.5161	0.3240	0.4162	0.2807	0.6969
467000	0.5161	0.3242	0.4161	0.2808	0.6969
468000	0.5161	0.3241	0.4161	0.2808	0.6969
469000	0.5161	0.3242	0.4161	0.2808	0.6969
470000	0.5161	0.3242	0.4161	0.2808	0.6969
471000	0.5161	0.3242	0.4161	0.2808	0.6969
472000	0.5161	0.3242	0.4161	0.2808	0.6969
473000	0.5161	0.3241	0.4161	0.2808	0.6969
474000	0.5161	0.3241	0.4162	0.2808	0.6969
475000	0.5162	0.3241	0.4162	0.2807	0.6969
476000	0.5162	0.3241	0.4162	0.2807	0.6970
477000	0.5163	0.3240	0.4163	0.2807	0.6970
478000	0.5163	0.3241	0.4163	0.2807	0.6970
479000	0.5163	0.3241	0.4163	0.2807	0.6970
480000	0.5163	0.3240	0.4163	0.2807	0.6970
481000	0.5163	0.3240	0.4163	0.2807	0.6970
482000	0.5163	0.3240	0.4163	0.2807	0.6970
483000	0.5163	0.3240	0.4163	0.2807	0.6970
484000	0.5163	0.3240	0.4163	0.2807	0.6970
485000	0.5164	0.3240	0.4164	0.2806	0.6970
486000	0.5164	0.3240	0.4163	0.2807	0.6970
487000	0.5163	0.3240	0.4163	0.2807	0.6970
488000	0.5163	0.3240	0.4163	0.2807	0.6970
489000	0.5163	0.3241	0.4163	0.2807	0.6970
490000	0.5163	0.3241	0.4163	0.2807	0.6970
491000	0.5164	0.3240	0.4163	0.2807	0.6970
492000	0.5165	0.3240	0.4164	0.2806	0.6970
493000	0.5164	0.3240	0.4163	0.2807	0.6970
494000	0.5163	0.3241	0.4163	0.2807	0.6970
495000	0.5163	0.3241	0.4163	0.2807	0.6970
496000	0.5163	0.3241	0.4163	0.2807	0.6970
497000	0.5163	0.3241	0.4163	0.2808	0.6970
498000	0.5163	0.3242	0.4162	0.2808	0.6970
499000	0.5163	0.3241	0.4163	0.2807	0.6970
500000	0.5163	0.3241	0.4163	0.2807	0.6970
501000	0.5163	0.3241	0.4163	0.2808	0.6970
502000	0.5163	0.3241	0.4162	0.2808	0.6970
503000	0.5162	0.3242	0.4162	0.2808	0.6970
504000	0.5162	0.3242	0.4162	0.2808	0.6970
505000	0.5162	0.3242	0.4162	0.2808	0.6970
506000	0.5161	0.3242	0.4162	0.2808	0.6970
507000	0.5161	0.3243	0.4161	0.2809	0.6970
508000	0.5161	0.3242	0.4162	0.2808	0.6970
509000	0.5161	0.3242	0.4161	0.2808	0.6970
510000	0.5161	0.3241	0.4162	0.2808	0.6969
511000	0.5161	0.3241	0.4161	0.2808	0.6969
512000	0.5161	0.3241	0.4161	0.2808	0.6969
513000	0.5161	0.3241	0.4162	0.2807	0.6969
514000	0.5162	0.3241	0.4162	0.2807	0.6969
515000	0.5163	0.3240	0.4163	0.2806	0.6969
516000	0.5163	0.3239	0.4163	0.2806	0.6969
517000	0.5162	0.3239	0.4162	0.2806	0.6968
518000	0.5162	0.3240	0.4162	0.2806	0.6969
519000	0.5162	0.3240	0.4162	0.2807	0.6969
520000	0.5161	0.3241	0.4162	0.2807	0.6969
521000	0.5161	0.3242	0.4161	0.2808	0.6969
522000	0.5161	0.3242	0.4162	0.2808	0.6969
523000	0.5161	0.3242	0.4161	0.2808	0.6969
524000	0.5161	0.3242	0.4161	0.2808	0.6969
525000	0.5161	0.3241	0.4162	0.2808	0.6969
526000	0.5161	0.3241	0.4162	0.2807	0.6969
527000	0.5161	0.3241	0.4162	0.2808	0.6969
528000	0.5161	0.3241	0.4162	0.2808	0.6969
529000	0.5162	0.3241	0.4162	0.2807	0.6969
530000	0.5162	0.3241	0.4162	0.2807	0.6970
531000	0.5164	0.3240	0.4163	0.2807	0.6970
532000	0.5163	0.3240	0.4163	0.2807	0.6970
533000	0.5163	0.3241	0.4163	0.2807	0.6970
534000	0.5163	0.3240	0.4163	0.2807	0.6970
535000	0.5164	0.3240	0.4163	0.2807	0.6970
536000	0.5163	0.3241	0.4163	0.2807	0.6970
537000	0.5163	0.3240	0.4163	0.2807	0.6970
538000	0.5164	0.3240	0.4163	0.2806	0.6970
539000	0.5164	0.3240	0.4164	0.2807	0.6970
540000	0.5163	0.3240	0.4163	0.2807	0.6970
541000	0.5163	0.3240	0.4163	0.2807	0.6970
542000	0.5162	0.3241	0.4162	0.2807	0.6970
543000	0.5163	0.3241	0.4162	0.2807	0.6970
544000	0.5163	0.3240	0.4163	0.2807	0.6970
545000	0.5164	0.3240	0.4163	0.2807	0.6970
546000	0.5165	0.3240	0.4164	0.2806	0.6970
547000	0.5164	0.3240	0.4163	0.2807	0.6970
548000	0.5163	0.3241	0.4163	0.2807	0.6970
549000	0.5164	0.3240	0.4163	0.2807	0.6970
550000	0.5163	0.3241	0.4163	0.2807	0.6970
551000	0.5163	0.3241	0.4163	0.2808	0.6970
552000	0.5163	0.3241	0.4163	0.2808	0.6970
553000	0.5163	0.3241	0.4163	0.2807	0.6970
554000	0.5163	0.3241	0.4163	0.2807	0.6970
555000	0.5163	0.3241	0.4163	0.2807	0.6970
556000	0.5163	0.3241	0.4162	0.2808	0.6970
557000	0.5162	0.3241	0.4162	0.2808	0.6970
558000	0.5162	0.3242	0.4162	0.2808	0.6970
559000	0.5162	0.3242	0.4162	0.2808	0.6970
560000	0.5162	0.3242	0.4162	0.2808	0.6970
561000	0.5161	0.3242	0.4162	0.2808	0.6970
562000	0.5161	0.3242	0.4162	0.2808	0.6970
563000	0.5161	0.3242	0.4162	0.2808	0.6970
564000	0.5161	0.3241	0.4162	0.2807	0.6969
565000	0.5161	0.3242	0.4161	0.2808	0.6969
566000	0.5161	0.3241	0.4162	0.2807	0.6969
567000	0.5162	0.3241	0.4162	0.2807	0.6969
568000	0.5162	0.3240	0.4162	0.2807	0.6969
569000	0.5163	0.3240	0.4162	0.2806	0.6969
570000	0.5163	0.3239	0.4163	0.2806	0.6969
571000	0.5162	0.3240	0.4162	0.2807	0.6969
572000	0.5162	0.3240	0.4162	0.2806	0.6969
573000	0.5161	0.3241	0.4162	0.2807	0.6969
574000	0.5161	0.3241	0.4162	0.2807	0.6969
575000	0.5161	0.3242	0.4161	0.2808	0.6969
576000	0.5161	0.3241	0.4162	0.2808	0.6969
577000	0.5161	0.3241	0.4162	0.2808	0.6969
578000	0.5161	0.3241	0.4162	0.2808	0.6969
579000	0.5162	0.3241	0.4162	0.2807	0.6969
580000	0.5162	0.3241	0.4162	0.2807	0.6969
581000	0.5161	0.3241	0.4162	0.2807	0.6969
582000	0.5162	0.3241	0.4162	0.2807	0.6969
583000	0.5162	0.3241	0.4162	0.2807	0.6969
584000	0.5163	0.3241	0.4162	0.2807	0.6969
585000	0.5163	0.3240	0.4163	0.2807	0.6970
586000	0.5163	0.3240	0.4163	0.2807	0.6970
587000	0.5163	0.3241	0.4162	0.2807	0.6970
588000	0.5163	0.3241	0.4163	0.2807	0.6970
589000	0.5163	0.3240	0.4163	0.2807	0.6970
590000	0.5163	0.3241	0.4163	0.2807	0.6970
591000	0.5163	0.3240	0.4163	0.2807	0.6970
592000	0.5164	0.3240	0.4163	0.2806	0.6970
593000	0.5164	0.3240	0.4163	0.2807	0.6970
594000	0.5163	0.3240	0.4163	0.2807	0.6970
595000	0.5163	0.3240	0.4163	0.2807	0.6970
596000	0.5162	0.3241	0.4162	0.2807	0.6970
597000	0.5163	0.3241	0.4163	0.2807	0.6970
598000	0.5164	0.3240	0.4163	0.2807	0.6970
599000	0.5164	0.3240	0.4163	0.2807	0.6970
600000	0.5164	0.3240	0.4163	0.2807	0.6970
601000	0.5164	0.3240	0.4163	0.2807	0.6970
602000	0.5163	0.3241	0.4163	0.2807	0.6970
603000	0.5163	0.3241	0.4163	0.2807	0.6970
604000	0.5163	0.3241	0.4163	0.2807	0.6970
605000	0.5163	0.3241	0.4163	0.2808	0.6970
606000	0.5163	0.3241	0.4163	0.2807	0.6970
607000	0.5163	0.3241	0.4163	0.2807	0.6970
608000	0.5163	0.3241	0.4163	0.2807	0.6970
609000	0.5163	0.3241	0.4163	0.2807	0.6970
610000	0.5163	0.3241	0.4163	0.2807	0.6970
611000	0.5163	0.3241	0.4162	0.2807	0.6970
612000	0.5162	0.3242	0.4162	0.2808	0.6970
613000	0.5162	0.3242	0.4162	0.2808	0.6970
614000	0.5162	0.3242	0.4162	0.2808	0.6970
615000	0.5161	0.3242	0.4162	0.2808	0.6970
616000	0.5162	0.3242	0.4162	0.2808	0.6970
617000	0.5162	0.3241	0.4162	0.2808	0.6969
618000	0.5161	0.3241	0.4162	0.2808	0.6969
619000	0.5161	0.3241	0.4162	0.2808	0.6969
620000	0.5162	0.3241	0.4162	0.2807	0.6969
621000	0.5162	0.3241	0.4162	0.2807	0.6969
622000	0.5162	0.3240	0.4162	0.2807	0.6969
623000	0.5163	0.3240	0.4163	0.2806	0.6969
624000	0.5163	0.3239	0.4163	0.2806	0.6969
625000	0.5162	0.3240	0.4162	0.2806	0.6969
626000	0.5162	0.3240	0.4162	0.2807	0.6969
627000	0.5162	0.3240	0.4162	0.2807	0.6969
628000	0.5161	0.3241	0.4162	0.2808	0.6969
629000	0.5161	0.3241	0.4162	0.2808	0.6969
630000	0.5161	0.3241	0.4162	0.2808	0.6969
631000	0.5161	0.3241	0.4162	0.2808	0.6969
632000	0.5161	0.3241	0.4162	0.2808	0.6969
633000	0.5161	0.3241	0.4162	0.2808	0.6969
634000	0.5162	0.3241	0.4162	0.2807	0.6969
635000	0.5162	0.3241	0.4162	0.2807	0.6969
636000	0.5162	0.3241	0.4162	0.2807	0.6969
637000	0.5162	0.3241	0.4162	0.2807	0.6970
638000	0.5163	0.3240	0.4163	0.2807	0.6970
639000	0.5163	0.3241	0.4163	0.2807	0.6970
640000	0.5163	0.3241	0.4163	0.2807	0.6970
641000	0.5163	0.3241	0.4163	0.2807	0.6970
642000	0.5163	0.3240	0.4163	0.2807	0.6970
643000	0.5163	0.3240	0.4163	0.2807	0.6970
644000	0.5163	0.3240	0.4163	0.2807	0.6970
645000	0.5163	0.3240	0.4163	0.2807	0.6970
646000	0.5164	0.3240	0.4163	0.2807	0.6970
647000	0.5164	0.3240	0.4163	0.2807	0.6970
648000	0.5163	0.3240	0.4163	0.2807	0.6970
649000	0.5163	0.3240	0.4163	0.2807	0.6970
650000	0.5163	0.3241	0.4162	0.2807	0.6970
651000	0.5163	0.3241	0.4163	0.2807	0.6970
652000	0.5164	0.3240	0.4163	0.2807	0.6970
653000	0.5164	0.3240	0.4164	0.2806	0.6970
654000	0.5164	0.3240	0.4163	0.2807	0.6970
655000	0.5163	0.3241	0.4163	0.2807	0.6970
656000	0.5163	0.3241	0.4163	0.2807	0.6970
657000	0.5163	0.3241	0.4163	0.2807	0.6970
658000	0.5163	0.3241	0.4163	0.2807	0.6970
659000	0.5163	0.3241	0.4163	0.2808	0.6970
660000	0.5163	0.3241	0.4163	0.2807	0.6970
661000	0.5163	0.3241	0.4163	0.2807	0.6970
662000	0.5163	0.3241	0.4163	0.2807	0.6970
663000	0.5163	0.3241	0.4163	0.2807	0.6970
664000	0.5163	0.3241	0.4163	0.2808	0.6970
665000	0.5162	0.3242	0.4162	0.2808	0.6970
666000	0.5162	0.3242	0.4162	0.2808	0.6970
667000	0.5162	0.3242	0.4162	0.2808	0.6970
668000	0.5162	0.3242	0.4162	0.2808	0.6970
669000	0.5162	0.3242	0.4162	0.2808	0.6970
670000	0.5162	0.3242	0.4162	0.2808	0.6970
671000	0.5162	0.3241	0.4162	0.2807	0.6969
672000	0.5162	0.3241	0.4162	0.2807	0.6969
673000	0.5161	0.3241	0.4162	0.2807	0.6969
674000	0.5162	0.3241	0.4162	0.2807	0.6969
675000	0.5162	0.3241	0.4162	0.2807	0.6969
676000	0.5163	0.3240	0.4163	0.2807	0.6969
677000	0.5163	0.3240	0.4163	0.2806	0.6969
678000	0.5163	0.3240	0.4163	0.2806	0.6969
679000	0.5162	0.3240	0.4162	0.2807	0.6969
680000	0.5162	0.3240	0.4162	0.2807	0.6969
681000	0.5162	0.3241	0.4162	0.2807	0.6969
682000	0.5162	0.3241	0.4162	0.2808	0.6969
683000	0.5162	0.3241	0.4162	0.2808	0.6969
684000	0.5161	0.3241	0.4162	0.2808	0.6969
685000	0.5161	0.3242	0.4161	0.2808	0.6969
686000	0.5162	0.3241	0.4162	0.2808	0.6969
687000	0.5162	0.3241	0.4162	0.2807	0.6969
688000	0.5162	0.3241	0.4162	0.2807	0.6969
689000	0.5162	0.3241	0.4162	0.2807	0.6969
690000	0.5162	0.3241	0.4162	0.2807	0.6970
691000	0.5162	0.3241	0.4162	0.2807	0.6970
692000	0.5163	0.3240	0.4163	0.2807	0.6970
693000	0.5163	0.3241	0.4163	0.2807	0.6970
694000	0.5163	0.3241	0.4163	0.2807	0.6970
695000	0.5163	0.3240	0.4163	0.2807	0.6970
696000	0.5163	0.3240	0.4163	0.2807	0.6970
697000	0.5163	0.3241	0.4163	0.2807	0.6970
698000	0.5163	0.3240	0.4163	0.2807	0.6970
699000	0.5164	0.3240	0.4163	0.2807	0.6970
700000	0.5164	0.3240	0.4163	0.2807	0.6970
701000	0.5164	0.3240	0.4163	0.2807	0.6970
702000	0.5163	0.3240	0.4163	0.2807	0.6970
703000	0.5163	0.3241	0.4163	0.2807	0.6970
704000	0.5163	0.3241	0.4162	0.2807	0.6970
705000	0.5163	0.3240	0.4163	0.2807	0.6970
706000	0.5164	0.3240	0.4163	0.2807	0.6970
707000	0.5164	0.3240	0.4163	0.2807	0.6970
708000	0.5164	0.3240	0.4163	0.2807	0.6970
709000	0.5163	0.3241	0.4163	0.2807	0.6970
710000	0.5164	0.3240	0.4163	0.2807	0.6970
711000	0.5163	0.3241	0.4163	0.2807	0.6970
712000	0.5163	0.3241	0.4163	0.2808	0.6970
713000	0.5163	0.3241	0.4163	0.2808	0.6970
714000	0.5163	0.3241	0.4163	0.2807	0.6970
715000	0.5163	0.3241	0.4163	0.2807	0.6970
716000	0.5163	0.3241	0.4163	0.2807	0.6970
717000	0.5163	0.3241	0.4163	0.2807	0.6970
718000	0.5163	0.3241	0.4162	0.2807	0.6970
719000	0.5162	0.3242	0.4162	0.2808	0.6970
720000	0.5162	0.3242	0.4162	0.2808	0.6970
721000	0.5162	0.3242	0.4162	0.2808	0.6970
722000	0.5162	0.3242	0.4162	0.2808	0.6970
723000	0.5162	0.3242	0.4162	0.2808	0.6970
724000	0.5162	0.3241	0.4162	0.2808	0.6970
725000	0.5162	0.3241	0.4162	0.2807	0.6969
726000	0.5162	0.3241	0.4162	0.2807	0.6969
727000	0.5162	0.3241	0.4162	0.2807	0.6969
728000	0.5162	0.3241	0.4162	0.2807	0.6969
729000	0.5163	0.3240	0.4162	0.2807	0.6969
730000	0.5163	0.3240	0.4163	0.2807	0.6969
731000	0.5163	0.3240	0.4163	0.2806	0.6969
732000	0.5162	0.3240	0.4162	0.2807	0.6969
733000	0.5162	0.3240	0.4162	0.2807	0.6969
734000	0.5162	0.3240	0.4162	0.2807	0.6969
735000	0.5162	0.3241	0.4162	0.2807	0.6969
736000	0.5162	0.3241	0.4162	0.2808	0.6969
737000	0.5162	0.3241	0.4162	0.2807	0.6969
738000	0.5162	0.3241	0.4162	0.2808	0.6969
739000	0.5162	0.3241	0.4162	0.2808	0.6969
740000	0.5162	0.3241	0.4162	0.2807	0.6969
741000	0.5162	0.3241	0.4162	0.2807	0.6969
742000	0.5162	0.3241	0.4162	0.2807	0.6969
743000	0.5162	0.3241	0.4162	0.2807	0.6969
744000	0.5163	0.3241	0.4162	0.2807	0.6970
745000	0.5163	0.3241	0.4162	0.2807	0.6970
746000	0.5163	0.3240	0.4163	0.2807	0.6970
747000	0.5163	0.3241	0.4163	0.2807	0.6970
748000	0.5163	0.3241	0.4163	0.2807	0.6970
749000	0.5163	0.3241	0.4163	0.2807	0.6970
750000	0.5163	0.3240	0.4163	0.2807	0.6970
751000	0.5163	0.3241	0.4163	0.2807	0.6970
752000	0.5163	0.3240	0.4163	0.2807	0.6970
753000	0.5164	0.3240	0.4163	0.2806	0.6970
754000	0.5164	0.3240	0.4163	0.2807	0.6970
755000	0.5163	0.3241	0.4163	0.2807	0.6970
756000	0.5163	0.3240	0.4163	0.2807	0.6970
757000	0.5163	0.3241	0.4162	0.2807	0.6970
758000	0.5163	0.3241	0.4163	0.2807	0.6970
759000	0.5163	0.3241	0.4163	0.2807	0.6970
760000	0.5164	0.3240	0.4163	0.2807	0.6970
761000	0.5164	0.3240	0.4163	0.2807	0.6970
762000	0.5164	0.3240	0.4163	0.2807	0.6970
763000	0.5163	0.3241	0.4163	0.2807	0.6970
764000	0.5163	0.3241	0.4163	0.2807	0.6970
765000	0.5163	0.3241	0.4163	0.2807	0.6970
766000	0.5163	0.3241	0.4163	0.2807	0.6970
767000	0.5163	0.3241	0.4163	0.2807	0.6970
768000	0.5163	0.3241	0.4163	0.2807	0.6970
769000	0.5163	0.3241	0.4163	0.2807	0.6970
770000	0.5163	0.3241	0.4163	0.2807	0.6970
771000	0.5163	0.3241	0.4163	0.2807	0.6970
772000	0.5163	0.3241	0.4162	0.2807	0.6970
773000	0.5162	0.3241	0.4162	0.2808	0.6970
774000	0.5162	0.3242	0.4162	0.2808	0.6970
775000	0.5162	0.3242	0.4162	0.2808	0.6970
776000	0.5162	0.3242	0.4162	0.2808	0.6970
777000	0.5162	0.3241	0.4162	0.2808	0.6970
778000	0.5162	0.3241	0.4162	0.2808	0.6970
779000	0.5162	0.3241	0.4162	0.2807	0.6969
780000	0.5162	0.3241	0.4162	0.2807	0.6969
781000	0.5162	0.3241	0.4162	0.2807	0.6969
782000	0.5162	0.3241	0.4162	0.2807	0.6969
783000	0.5162	0.3240	0.4162	0.2807	0.6969
784000	0.5163	0.3240	0.4163	0.2807	0.6969
785000	0.5163	0.3240	0.4163	0.2806	0.6969
786000	0.5162	0.3240	0.4162	0.2807	0.6969
787000	0.5162	0.3240	0.4162	0.2807	0.6969
788000	0.5162	0.3241	0.4162	0.2807	0.6969
789000	0.5162	0.3241	0.4162	0.2807	0.6969
790000	0.5162	0.3241	0.4162	0.2808	0.6969
791000	0.5162	0.3241	0.4162	0.2808	0.6969
792000	0.5162	0.3241	0.4162	0.2807	0.6969
793000	0.5162	0.3241	0.4162	0.2808	0.6969
794000	0.5162	0.3241	0.4162	0.2807	0.6969
795000	0.5162	0.3241	0.4162	0.2807	0.6969
796000	0.5162	0.3241	0.4162	0.2807	0.6969
797000	0.5163	0.3241	0.4162	0.2807	0.6969
798000	0.5162	0.3241	0.4162	0.2807	0.6970
799000	0.5163	0.3241	0.4163	0.2807	0.6970
800000	0.5163	0.3241	0.4163	0.2807	0.6970
801000	0.5163	0.3241	0.4163	0.2807	0.6970
802000	0.5163	0.3241	0.4163	0.2807	0.6970
803000	0.5163	0.3241	0.4163	0.2807	0.6970
804000	0.5163	0.3241	0.4163	0.2807	0.6970
805000	0.5163	0.3241	0.4163	0.2807	0.6970
806000	0.5163	0.3240	0.4163	0.2807	0.6970
807000	0.5164	0.3240	0.4163	0.2807	0.6970
808000	0.5164	0.3240	0.4163	0.2807	0.6970
809000	0.5163	0.3241	0.4163	0.2807	0.6970
810000	0.5163	0.3241	0.4163	0.2807	0.6970
811000	0.5163	0.3241	0.4163	0.2807	0.6970
812000	0.5163	0.3241	0.4163	0.2807	0.6970
813000	0.5163	0.3241	0.4163	0.2807	0.6970
814000	0.5164	0.3240	0.4163	0.2807	0.6970
815000	0.5164	0.3240	0.4163	0.2807	0.6970
816000	0.5163	0.3241	0.4163	0.2807	0.6970
817000	0.5163	0.3241	0.4163	0.2807	0.6970
818000	0.5163	0.3241	0.4163	0.2807	0.6970
819000	0.5163	0.3241	0.4163	0.2807	0.6970
820000	0.5163	0.3241	0.4163	0.2808	0.6970
821000	0.5163	0.3241	0.4163	0.2807	0.6970
822000	0.5163	0.3241	0.4163	0.2807	0.6970
823000	0.5163	0.3241	0.4163	0.2807	0.6970
824000	0.5163	0.3241	0.4163	0.2807	0.6970
825000	0.5163	0.3241	0.4163	0.2807	0.6970
826000	0.5162	0.3241	0.4162	0.2808	0.6970
827000	0.5163	0.3241	0.4162	0.2808	0.6970
828000	0.5162	0.3242	0.4162	0.2808	0.6970
829000	0.5162	0.3242	0.4162	0.2808	0.6970
830000	0.5162	0.3242	0.4162	0.2808	0.6970
831000	0.5162	0.3242	0.4162	0.2808	0.6970
832000	0.5162	0.3241	0.4162	0.2807	0.6969
833000	0.5162	0.3241	0.4162	0.2807	0.6969
834000	0.5162	0.3241	0.4162	0.2807	0.6969
835000	0.5162	0.3241	0.4162	0.2807	0.6969
836000	0.5162	0.3241	0.4162	0.2807	0.6969
837000	0.5163	0.3240	0.4163	0.2807	0.6969
838000	0.5163	0.3240	0.4163	0.2806	0.6969
839000	0.5163	0.3240	0.4163	0.2806	0.6969
840000	0.5163	0.3240	0.4162	0.2807	0.6969
841000	0.5162	0.3240	0.4162	0.2807	0.6969
842000	0.5162	0.3241	0.4162	0.2807	0.6969
843000	0.5162	0.3241	0.4162	0.2807	0.6969
844000	0.5162	0.3241	0.4162	0.2807	0.6969
845000	0.5162	0.3241	0.4162	0.2808	0.6969
846000	0.5162	0.3241	0.4162	0.2808	0.6969
847000	0.5162	0.3241	0.4162	0.2808	0.6969
848000	0.5162	0.3241	0.4162	0.2807	0.6969
849000	0.5162	0.3241	0.4162	0.2807	0.6969
850000	0.5162	0.3241	0.4162	0.2807	0.6970
851000	0.5163	0.3241	0.4162	0.2807	0.6970
852000	0.5163	0.3241	0.4162	0.2807	0.6970
853000	0.5163	0.3240	0.4163	0.2807	0.6970
854000	0.5163	0.3241	0.4163	0.2807	0.6970
855000	0.5163	0.3241	0.4163	0.2807	0.6970
856000	0.5163	0.3240	0.4163	0.2807	0.6970
857000	0.5163	0.3240	0.4163	0.2807	0.6970
858000	0.5163	0.3241	0.4163	0.2807	0.6970
859000	0.5163	0.3240	0.4163	0.2807	0.6970
860000	0.5164	0.3240	0.4163	0.2807	0.6970
861000	0.5164	0.3240	0.4163	0.2807	0.6970
862000	0.5164	0.3240	0.4163	0.2807	0.6970
863000	0.5163	0.3241	0.4163	0.2807	0.6970
864000	0.5163	0.3241	0.4163	0.2807	0.6970
865000	0.5163	0.3241	0.4163	0.2807	0.6970
866000	0.5163	0.3241	0.4163	0.2807	0.6970
867000	0.5163	0.3240	0.4163	0.2807	0.6970
868000	0.5164	0.3240	0.4163	0.2807	0.6970
869000	0.5163	0.3240	0.4163	0.2807	0.6970
870000	0.5163	0.3241	0.4163	0.2807	0.6970
871000	0.5163	0.3240	0.4163	0.2807	0.6970
872000	0.5163	0.3241	0.4163	0.2807	0.6970
873000	0.5163	0.3241	0.4163	0.2807	0.6970
874000	0.5163	0.3241	0.4163	0.2807	0.6970
875000	0.5163	0.3241	0.4163	0.2807	0.6970
876000	0.5163	0.3241	0.4163	0.2807	0.6970
877000	0.5163	0.3241	0.4163	0.2807	0.6970
878000	0.5163	0.3241	0.4163	0.2807	0.6970
879000	0.5163	0.3241	0.4163	0.2807	0.6970
880000	0.5162	0.3241	0.4162	0.2808	0.6970
881000	0.5162	0.3242	0.4162	0.2808	0.6970
882000	0.5162	0.3241	0.4162	0.2808	0.6970
883000	0.5162	0.3241	0.4162	0.2808	0.6970
884000	0.5162	0.3242	0.4162	0.2808	0.6970
885000	0.5162	0.3241	0.4162	0.2808	0.6970
886000	0.5162	0.3241	0.4162	0.2807	0.6969
887000	0.5162	0.3241	0.4162	0.2807	0.6969
888000	0.5162	0.3241	0.4162	0.2807	0.6969
889000	0.5162	0.3241	0.4162	0.2807	0.6969
890000	0.5163	0.3240	0.4162	0.2807	0.6969
891000	0.5163	0.3240	0.4163	0.2807	0.6969
892000	0.5163	0.3240	0.4163	0.2806	0.6969
893000	0.5162	0.3240	0.4162	0.2807	0.6969
894000	0.5163	0.3240	0.4162	0.2807	0.6969
895000	0.5162	0.3241	0.4162	0.2807	0.6969
896000	0.5162	0.3241	0.4162	0.2807	0.6969
897000	0.5162	0.3241	0.4162	0.2807	0.6969
898000	0.5162	0.3241	0.4162	0.2807	0.6970
899000	0.5162	0.3241	0.4162	0.2807	0.6969
900000	0.5162	0.3241	0.4162	0.2808	0.6969
901000	0.5162	0.3241	0.4162	0.2807	0.6970
902000	0.5162	0.3241	0.4162	0.2807	0.6969
903000	0.5162	0.3241	0.4162	0.2807	0.6969
904000	0.5162	0.3241	0.4162	0.2807	0.6969
905000	0.5163	0.3241	0.4163	0.2807	0.6970
906000	0.5163	0.3241	0.4162	0.2807	0.6970
907000	0.5163	0.3240	0.4163	0.2807	0.6970
908000	0.5163	0.3241	0.4163	0.2807	0.6970
909000	0.5163	0.3241	0.4163	0.2807	0.6970
910000	0.5163	0.3241	0.4163	0.2807	0.6970
911000	0.5163	0.3240	0.4163	0.2807	0.6970
912000	0.5163	0.3241	0.4163	0.2807	0.6970
913000	0.5163	0.3240	0.4163	0.2807	0.6970
914000	0.5164	0.3240	0.4163	0.2807	0.6970
915000	0.5164	0.3240	0.4163	0.2807	0.6970
916000	0.5163	0.3241	0.4163	0.2807	0.6970
917000	0.5163	0.3240	0.4163	0.2807	0.6970
918000	0.5163	0.3241	0.4162	0.2807	0.6970
919000	0.5163	0.3241	0.4163	0.2807	0.6970
920000	0.5163	0.3240	0.4163	0.2807	0.6970
921000	0.5164	0.3240	0.4163	0.2807	0.6970
922000	0.5164	0.3240	0.4163	0.2807	0.6970
923000	0.5164	0.3241	0.4163	0.2807	0.6970
924000	0.5163	0.3241	0.4163	0.2807	0.6970
925000	0.5163	0.3241	0.4163	0.2807	0.6970
926000	0.5163	0.3241	0.4163	0.2807	0.6970
927000	0.5163	0.3241	0.4163	0.2807	0.6970
928000	0.5163	0.3241	0.4163	0.2807	0.6970
929000	0.5163	0.3241	0.4163	0.2807	0.6970
930000	0.5163	0.3241	0.4163	0.2807	0.6970
931000	0.5163	0.3241	0.4163	0.2807	0.6970
932000	0.5163	0.3241	0.4163	0.2807	0.6970
933000	0.5163	0.3241	0.4163	0.2807	0.6970
934000	0.5163	0.3241	0.4162	0.2808	0.6970
935000	0.5162	0.3241	0.4162	0.2808	0.6970
936000	0.5162	0.3242	0.4162	0.2808	0.6970
937000	0.5162	0.3242	0.4162	0.2808	0.6970
938000	0.5162	0.3241	0.4162	0.2808	0.6970
939000	0.5162	0.3241	0.4162	0.2807	0.6970
940000	0.5162	0.3241	0.4162	0.2807	0.6969
941000	0.5162	0.3241	0.4162	0.2807	0.6969
942000	0.5162	0.3241	0.4162	0.2807	0.6969
943000	0.5162	0.3241	0.4162	0.2807	0.6969
944000	0.5163	0.3240	0.4162	0.2807	0.6969
945000	0.5163	0.3240	0.4163	0.2807	0.6969
946000	0.5163	0.3240	0.4163	0.2806	0.6969
947000	0.5163	0.3240	0.4162	0.2807	0.6969
948000	0.5162	0.3240	0.4162	0.2807	0.6969
949000	0.5162	0.3241	0.4162	0.2807	0.6969
950000	0.5162	0.3241	0.4162	0.2807	0.6969
951000	0.5162	0.3241	0.4162	0.2807	0.6969
952000	0.5162	0.3241	0.4162	0.2807	0.6969
953000	0.5162	0.3241	0.4162	0.2807	0.6969
954000	0.5162	0.3241	0.4162	0.2807	0.6969
955000	0.5162	0.3241	0.4162	0.2807	0.6969
956000	0.5162	0.3241	0.4162	0.2807	0.6969
957000	0.5162	0.3241	0.4162	0.2807	0.6970
958000	0.5163	0.3241	0.4162	0.2807	0.6970
959000	0.5163	0.3241	0.4163	0.2807	0.6970
960000	0.5163	0.3241	0.4163	0.2807	0.6970
961000	0.5163	0.3241	0.4163	0.2807	0.6970
962000	0.5163	0.3241	0.4163	0.2807	0.6970
963000	0.5163	0.3241	0.4163	0.2807	0.6970
964000	0.5163	0.3241	0.4163	0.2807	0.6970
965000	0.5163	0.3241	0.4163	0.2807	0.6970
966000	0.5163	0.3241	0.4163	0.2807	0.6970
967000	0.5163	0.3240	0.4163	0.2807	0.6970
968000	0.5164	0.3240	0.4163	0.2807	0.6970
969000	0.5164	0.3240	0.4163	0.2807	0.6970
970000	0.5163	0.3241	0.4163	0.2807	0.6970
971000	0.5163	0.3241	0.4163	0.2807	0.6970
972000	0.5163	0.3241	0.4163	0.2807	0.6970
973000	0.5163	0.3241	0.4163	0.2807	0.6970
974000	0.5163	0.3241	0.4163	0.2807	0.6970
975000	0.5164	0.3240	0.4163	0.2807	0.6970
976000	0.5164	0.3240	0.4163	0.2807	0.6970
977000	0.5163	0.3241	0.4163	0.2807	0.6970
978000	0.5163	0.3241	0.4163	0.2807	0.6970
979000	0.5163	0.3241	0.4163	0.2807	0.6970
980000	0.5163	0.3241	0.4163	0.2807	0.6970
981000	0.5163	0.3241	0.4163	0.2808	0.6970
982000	0.5163	0.3241	0.4163	0.2807	0.6970
983000	0.5163	0.3241	0.4163	0.2807	0.6970
984000	0.5163	0.3241	0.4163	0.2807	0.6970
985000	0.5163	0.3241	0.4163	0.2807	0.6970
986000	0.5163	0.3241	0.4163	0.2807	0.6970
987000	0.5163	0.3241	0.4162	0.2807	0.6970
988000	0.5163	0.3241	0.4162	0.2808	0.6970
989000	0.5162	0.3241	0.4162	0.2808	0.6970
990000	0.5162	0.3242	0.4162	0.2808	0.6970
991000	0.5162	0.3241	0.4162	0.2808	0.6970
992000	0.5162	0.3241	0.4162	0.2808	0.6970
993000	0.5162	0.3241	0.4162	0.2807	0.6970
994000	0.5162	0.3241	0.4162	0.2807	0.6969
995000	0.5162	0.3241	0.4162	0.2807	0.6969
996000	0.5162	0.3241	0.4162	0.2807	0.6969
997000	0.5162	0.3241	0.4162	0.2807	0.6969
998000	0.5163	0.3240	0.4163	0.2807	0.6969
999000	0.5163	0.3240	0.4163	0.2807	0.6969

==> Illustration/example1_e4_001_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.0024	0.3955	0.0024	0.3332	0.3356
     2	0.0016	0.5303	0.0016	0.4255	0.4271
     3	0.1732	0.4600	0.1597	0.3784	0.5382
     4	0.3386	0.3682	0.2916	0.3135	0.6051
     5	0.4467	0.3076	0.3693	0.2682	0.6375
     6	0.4432	0.3216	0.3669	0.2789	0.6458
     7	0.3889	0.3788	0.3285	0.3212	0.6498
     8	0.4513	0.3404	0.3724	0.2930	0.6654
     9	0.5041	0.3070	0.4082	0.2678	0.6759
    10	0.5492	0.2792	0.4377	0.2462	0.6839
    11	0.5867	0.2560	0.4617	0.2279	0.6896
    12	0.6185	0.2364	0.4815	0.2122	0.6937
    13	0.6458	0.2196	0.4982	0.1985	0.6967
    14	0.6254	0.2360	0.4857	0.2119	0.6977
    15	0.5863	0.2713	0.4614	0.2400	0.7014
    16	0.5518	0.3024	0.4394	0.2642	0.7036
    17	0.5211	0.3300	0.4195	0.2852	0.7047
    18	0.4939	0.3454	0.4014	0.2967	0.6981
    19	0.4708	0.3616	0.3858	0.3087	0.6945
    20	0.4484	0.3825	0.3704	0.3239	0.6943
    21	0.4647	0.3718	0.3816	0.3161	0.6977
    22	0.4879	0.3557	0.3974	0.3043	0.7017
    23	0.4759	0.3414	0.3893	0.2937	0.6830
    24	0.4569	0.3278	0.3763	0.2835	0.6598
    25	0.4398	0.3196	0.3645	0.2773	0.6418
    26	0.4235	0.3373	0.3531	0.2907	0.6438
    27	0.4084	0.3539	0.3425	0.3030	0.6454
    28	0.3943	0.3693	0.3324	0.3143	0.6467
    29	0.3812	0.3836	0.3229	0.3247	0.6476
    30	0.3689	0.3970	0.3140	0.3344	0.6484
    31	0.3852	0.3861	0.3258	0.3265	0.6524
    32	0.4038	0.3745	0.3392	0.3181	0.6573
    33	0.4214	0.3635	0.3516	0.3100	0.6617
    34	0.4312	0.3575	0.3585	0.3056	0.6641
    35	0.4470	0.3476	0.3695	0.2983	0.6678
    36	0.4619	0.3382	0.3798	0.2914	0.6711
    37	0.4752	0.3297	0.3888	0.2849	0.6737
    38	0.4874	0.3215	0.3970	0.2788	0.6758
    39	0.5002	0.3135	0.4056	0.2727	0.6783
    40	0.5046	0.3102	0.4085	0.2702	0.6787
    41	0.4926	0.3219	0.4005	0.2790	0.6796
    42	0.4812	0.3330	0.3928	0.2874	0.6802
    43	0.4924	0.3259	0.4004	0.2821	0.6825
    44	0.5037	0.3187	0.4079	0.2766	0.6845
    45	0.5144	0.3118	0.4150	0.2714	0.6864
    46	0.5236	0.3054	0.4211	0.2665	0.6876
    47	0.5332	0.2992	0.4274	0.2618	0.6891
    48	0.5427	0.2931	0.4336	0.2571	0.6906
    49	0.5439	0.2931	0.4343	0.2571	0.6914
    50	0.5332	0.3031	0.4274	0.2647	0.6921
    51	0.5230	0.3126	0.4207	0.2720	0.6927
    52	0.5256	0.3112	0.4224	0.2709	0.6933
    53	0.5343	0.3054	0.4281	0.2665	0.6946
    54	0.5400	0.3007	0.4318	0.2629	0.6947
    55	0.5331	0.2956	0.4273	0.2590	0.6862
    56	0.5237	0.2904	0.4211	0.2550	0.6761
    57	0.5148	0.2870	0.4153	0.2523	0.6676
    58	0.5062	0.2954	0.4096	0.2588	0.6684
    59	0.4978	0.3038	0.4040	0.2653	0.6693
    60	0.4896	0.3120	0.3985	0.2715	0.6700
    61	0.4817	0.3199	0.3932	0.2775	0.6707
    62	0.4897	0.3149	0.3986	0.2737	0.6723
    63	0.4965	0.3103	0.4031	0.2703	0.6734
    64	0.5021	0.3068	0.4069	0.2676	0.6744
    65	0.4945	0.3143	0.4018	0.2733	0.6751
    66	0.4875	0.3207	0.3971	0.2781	0.6752
    67	0.4803	0.3277	0.3922	0.2835	0.6757
    68	0.4733	0.3346	0.3875	0.2886	0.6761
    69	0.4731	0.3357	0.3874	0.2895	0.6769
    70	0.4665	0.3423	0.3829	0.2944	0.6772
    71	0.4705	0.3402	0.3856	0.2928	0.6784
    72	0.4778	0.3355	0.3905	0.2893	0.6798
    73	0.4836	0.3317	0.3945	0.2864	0.6809
    74	0.4877	0.3291	0.3972	0.2845	0.6817
    75	0.4910	0.3263	0.3995	0.2824	0.6819
    76	0.4975	0.3222	0.4038	0.2793	0.6830
    77	0.5039	0.3180	0.4081	0.2762	0.6842
    78	0.5034	0.3187	0.4077	0.2767	0.6844
    79	0.5085	0.3151	0.4111	0.2739	0.6850
    80	0.5145	0.3112	0.4151	0.2709	0.6860
    81	0.5102	0.3148	0.4122	0.2737	0.6859
    82	0.5041	0.3205	0.4082	0.2780	0.6862
    83	0.4981	0.3263	0.4042	0.2824	0.6865
    84	0.4922	0.3318	0.4003	0.2866	0.6868
    85	0.4866	0.3372	0.3965	0.2905	0.6870
    86	0.4810	0.3425	0.3927	0.2945	0.6872
    87	0.4755	0.3448	0.3890	0.2963	0.6853
    88	0.4749	0.3411	0.3886	0.2935	0.6821
    89	0.4729	0.3426	0.3873	0.2946	0.6818
    90	0.4745	0.3420	0.3883	0.2942	0.6825
    91	0.4802	0.3383	0.3922	0.2914	0.6836
    92	0.4858	0.3347	0.3959	0.2887	0.6847
    93	0.4909	0.3312	0.3994	0.2861	0.6855
    94	0.4963	0.3278	0.4030	0.2835	0.6865
    95	0.5015	0.3244	0.4065	0.2809	0.6874
    96	0.5067	0.3210	0.4099	0.2784	0.6883
    97	0.5114	0.3178	0.4131	0.2760	0.6891
    98	0.5164	0.3146	0.4163	0.2736	0.6899
    99	0.5157	0.3158	0.4159	0.2745	0.6903
   100	0.5106	0.3206	0.4125	0.2781	0.6906
   101	0.5060	0.3245	0.4095	0.2810	0.6905
   102	0.5038	0.3265	0.4080	0.2825	0.6906
   103	0.5085	0.3234	0.4111	0.2802	0.6913
   104	0.5102	0.3225	0.4123	0.2795	0.6918
   105	0.5055	0.3268	0.4091	0.2828	0.6919
   106	0.5058	0.3272	0.4094	0.2831	0.6924
   107	0.5104	0.3242	0.4124	0.2808	0.6932
   108	0.5149	0.3212	0.4154	0.2785	0.6939
   109	0.5184	0.3185	0.4177	0.2765	0.6942
   110	0.5228	0.3157	0.4205	0.2744	0.6949
   111	0.5269	0.3129	0.4233	0.2722	0.6955
   112	0.5311	0.3101	0.4260	0.2701	0.6961
   113	0.5352	0.3074	0.4287	0.2681	0.6967
   114	0.5388	0.3049	0.4310	0.2661	0.6971
   115	0.5427	0.3023	0.4336	0.2641	0.6977
   116	0.5466	0.2997	0.4361	0.2621	0.6982
   117	0.5504	0.2972	0.4385	0.2602	0.6987
   118	0.5542	0.2947	0.4410	0.2583	0.6992
   119	0.5579	0.2922	0.4434	0.2564	0.6997
   120	0.5612	0.2899	0.4454	0.2546	0.7000
   121	0.5648	0.2876	0.4477	0.2527	0.7005
   122	0.5680	0.2853	0.4498	0.2510	0.7008
   123	0.5715	0.2830	0.4520	0.2492	0.7012
   124	0.5749	0.2808	0.4542	0.2475	0.7017
   125	0.5783	0.2785	0.4563	0.2457	0.7021
   126	0.5816	0.2764	0.4584	0.2440	0.7025
   127	0.5847	0.2743	0.4604	0.2424	0.7028
   128	0.5869	0.2724	0.4618	0.2409	0.7027
   129	0.5895	0.2705	0.4634	0.2394	0.7028
   130	0.5926	0.2684	0.4654	0.2378	0.7032
   131	0.5955	0.2665	0.4672	0.2362	0.7034
   132	0.5924	0.2692	0.4653	0.2384	0.7036
   133	0.5880	0.2731	0.4625	0.2415	0.7040
   134	0.5837	0.2770	0.4597	0.2445	0.7043
   135	0.5794	0.2808	0.4570	0.2475	0.7045
   136	0.5752	0.2845	0.4544	0.2504	0.7048
   137	0.5710	0.2883	0.4517	0.2533	0.7050
   138	0.5669	0.2920	0.4491	0.2562	0.7053
   139	0.5629	0.2956	0.4465	0.2590	0.7055
   140	0.5589	0.2991	0.4440	0.2617	0.7057
   141	0.5550	0.3026	0.4414	0.2644	0.7058
   142	0.5511	0.3061	0.4389	0.2671	0.7060
   143	0.5472	0.3096	0.4365	0.2697	0.7062
   144	0.5435	0.3129	0.4340	0.2723	0.7063
   145	0.5409	0.3153	0.4324	0.2741	0.7065
   146	0.5440	0.3132	0.4344	0.2725	0.7069
   147	0.5420	0.3147	0.4331	0.2736	0.7067
   148	0.5414	0.3153	0.4327	0.2741	0.7068
   149	0.5444	0.3133	0.4346	0.2725	0.7072
   150	0.5468	0.3113	0.4362	0.2711	0.7073
   151	0.5498	0.3093	0.4381	0.2695	0.7076
   152	0.5527	0.3073	0.4400	0.2680	0.7080
   153	0.5557	0.3053	0.4419	0.2664	0.7083
   154	0.5585	0.3033	0.4437	0.2649	0.7087
   155	0.5614	0.3014	0.4456	0.2634	0.7090
   156	0.5621	0.3009	0.4460	0.2631	0.7091
   157	0.5586	0.3041	0.4438	0.2655	0.7093
   158	0.5550	0.3072	0.4415	0.2679	0.7094
   159	0.5516	0.3103	0.4393	0.2703	0.7095
   160	0.5482	0.3133	0.4371	0.2726	0.7096
   161	0.5448	0.3163	0.4349	0.2749	0.7097
   162	0.5468	0.3150	0.4362	0.2738	0.7100
   163	0.5450	0.3166	0.4350	0.2751	0.7101
   164	0.5477	0.3147	0.4367	0.2736	0.7104
   165	0.5500	0.3130	0.4382	0.2723	0.7105
   166	0.5527	0.3111	0.4400	0.2709	0.7108
   167	0.5553	0.3092	0.4417	0.2694	0.7111
   168	0.5580	0.3074	0.4434	0.2681	0.7114
   169	0.5590	0.3067	0.4440	0.2675	0.7115
   170	0.5615	0.3049	0.4457	0.2662	0.7118
   171	0.5640	0.3032	0.4473	0.2648	0.7121
   172	0.5666	0.3014	0.4489	0.2635	0.7123
   173	0.5691	0.2997	0.4505	0.2621	0.7126
   174	0.5715	0.2980	0.4520	0.2608	0.7129
   175	0.5738	0.2964	0.4535	0.2596	0.7130
   176	0.5760	0.2947	0.4549	0.2583	0.7132
   177	0.5729	0.2973	0.4529	0.2603	0.7132
   178	0.5698	0.2999	0.4510	0.2623	0.7133
   179	0.5666	0.3027	0.4489	0.2645	0.7134
   180	0.5661	0.3023	0.4486	0.2641	0.7127
   181	0.5685	0.3006	0.4501	0.2628	0.7130
   182	0.5664	0.3025	0.4487	0.2643	0.7130
   183	0.5633	0.3052	0.4468	0.2664	0.7131
   184	0.5602	0.3079	0.4448	0.2684	0.7132
   185	0.5593	0.3088	0.4442	0.2691	0.7134
   186	0.5616	0.3072	0.4457	0.2679	0.7136
   187	0.5640	0.3056	0.4472	0.2666	0.7139
   188	0.5662	0.3040	0.4486	0.2654	0.7141
   189	0.5685	0.3024	0.4501	0.2642	0.7143
   190	0.5682	0.3027	0.4499	0.2645	0.7144
   191	0.5665	0.3042	0.4488	0.2656	0.7144
   192	0.5635	0.3068	0.4470	0.2676	0.7145
   193	0.5606	0.3093	0.4451	0.2695	0.7146
   194	0.5607	0.3093	0.4451	0.2695	0.7147
   195	0.5629	0.3078	0.4465	0.2683	0.7148
   196	0.5651	0.3062	0.4479	0.2671	0.7151
   197	0.5632	0.3079	0.4467	0.2684	0.7151
   198	0.5648	0.3068	0.4477	0.2676	0.7153
   199	0.5669	0.3053	0.4491	0.2664	0.7155

==> Illustration/example1_e6_0001_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.2475	0.0720	0.2212	0.0696	0.2907
     2	0.2429	0.1254	0.2174	0.1182	0.3356
     3	0.2877	0.1358	0.2529	0.1273	0.3802
     4	0.2961	0.1471	0.2593	0.1372	0.3966
     5	0.2982	0.1560	0.2610	0.1450	0.4060
     6	0.3108	0.1578	0.2706	0.1465	0.4171
     7	0.3087	0.1632	0.2690	0.1512	0.4202
     8	0.3092	0.1656	0.2694	0.1532	0.4227
     9	0.3125	0.1683	0.2719	0.1555	0.4275
    10	0.3086	0.1713	0.2690	0.1581	0.4271
    11	0.3057	0.1757	0.2667	0.1618	0.4286
    12	0.3105	0.1754	0.2704	0.1616	0.4321
    13	0.3134	0.1752	0.2726	0.1614	0.4341
    14	0.3142	0.1763	0.2732	0.1624	0.4356
    15	0.3176	0.1762	0.2758	0.1623	0.4381
    16	0.3167	0.1790	0.2751	0.1646	0.4397
    17	0.3212	0.1781	0.2786	0.1639	0.4425
    18	0.3195	0.1807	0.2772	0.1661	0.4434
    19	0.3172	0.1827	0.2755	0.1678	0.4433
    20	0.3200	0.1823	0.2776	0.1675	0.4451
    21	0.3240	0.1811	0.2806	0.1665	0.4471
    22	0.3241	0.1820	0.2807	0.1672	0.4479
    23	0.3272	0.1818	0.2831	0.1671	0.4501
    24	0.3272	0.1830	0.2830	0.1681	0.4511
    25	0.3270	0.1844	0.2829	0.1692	0.4521
    26	0.3256	0.1854	0.2819	0.1701	0.4519
    27	0.3285	0.1849	0.2841	0.1696	0.4537
    28	0.3270	0.1861	0.2829	0.1706	0.4536
    29	0.3266	0.1870	0.2826	0.1714	0.4541
    30	0.3282	0.1876	0.2838	0.1719	0.4557
    31	0.3270	0.1884	0.2829	0.1726	0.4556
    32	0.3262	0.1894	0.2823	0.1735	0.4558
    33	0.3249	0.1901	0.2814	0.1740	0.4554
    34	0.3271	0.1899	0.2830	0.1739	0.4569
    35	0.3261	0.1913	0.2822	0.1751	0.4573
    36	0.3265	0.1910	0.2825	0.1748	0.4573
    37	0.3260	0.1915	0.2822	0.1752	0.4574
    38	0.3264	0.1922	0.2824	0.1758	0.4583
    39	0.3276	0.1921	0.2833	0.1757	0.4590
    40	0.3277	0.1918	0.2835	0.1754	0.4589
    41	0.3294	0.1910	0.2847	0.1748	0.4595
    42	0.3303	0.1907	0.2854	0.1746	0.4599
    43	0.3285	0.1914	0.2840	0.1751	0.4592
    44	0.3278	0.1922	0.2835	0.1758	0.4593
    45	0.3270	0.1927	0.2829	0.1763	0.4592
    46	0.3264	0.1931	0.2824	0.1766	0.4590
    47	0.3258	0.1936	0.2820	0.1770	0.4590
    48	0.3257	0.1940	0.2819	0.1773	0.4592
    49	0.3265	0.1935	0.2825	0.1769	0.4595
    50	0.3285	0.1928	0.2840	0.1763	0.4603
    51	0.3296	0.1923	0.2849	0.1759	0.4608
    52	0.3286	0.1934	0.2841	0.1768	0.4609
    53	0.3279	0.1934	0.2836	0.1768	0.4604
    54	0.3298	0.1928	0.2850	0.1763	0.4613
    55	0.3295	0.1930	0.2848	0.1765	0.4613
    56	0.3286	0.1930	0.2841	0.1765	0.4606
    57	0.3290	0.1928	0.2844	0.1763	0.4607
    58	0.3298	0.1925	0.2850	0.1760	0.4610
    59	0.3305	0.1922	0.2856	0.1758	0.4614
    60	0.3307	0.1924	0.2857	0.1760	0.4616
    61	0.3306	0.1922	0.2856	0.1758	0.4614
    62	0.3318	0.1927	0.2865	0.1762	0.4627
    63	0.3316	0.1928	0.2864	0.1763	0.4626
    64	0.3309	0.1929	0.2859	0.1764	0.4623
    65	0.3312	0.1929	0.2861	0.1764	0.4625
    66	0.3304	0.1933	0.2855	0.1767	0.4622
    67	0.3318	0.1930	0.2865	0.1765	0.4630
    68	0.3313	0.1932	0.2862	0.1767	0.4629
    69	0.3309	0.1935	0.2859	0.1769	0.4628
    70	0.3306	0.1936	0.2856	0.1770	0.4626
    71	0.3314	0.1934	0.2862	0.1768	0.4630
    72	0.3323	0.1929	0.2869	0.1764	0.4633
    73	0.3311	0.1936	0.2860	0.1769	0.4629
    74	0.3306	0.1936	0.2856	0.1770	0.4626
    75	0.3300	0.1938	0.2851	0.1772	0.4623
    76	0.3310	0.1933	0.2860	0.1767	0.4627
    77	0.3311	0.1938	0.2860	0.1771	0.4631
    78	0.3314	0.1940	0.2862	0.1773	0.4635
    79	0.3315	0.1940	0.2863	0.1773	0.4636
    80	0.3310	0.1942	0.2859	0.1775	0.4634
    81	0.3311	0.1947	0.2860	0.1779	0.4639
    82	0.3315	0.1946	0.2863	0.1778	0.4641
    83	0.3318	0.1945	0.2865	0.1778	0.4643
    84	0.3318	0.1948	0.2865	0.1780	0.4646
    85	0.3316	0.1948	0.2864	0.1780	0.4643
    86	0.3318	0.1947	0.2865	0.1779	0.4644
    87	0.3318	0.1953	0.2865	0.1784	0.4649
    88	0.3311	0.1956	0.2860	0.1787	0.4647
    89	0.3319	0.1954	0.2866	0.1785	0.4651
    90	0.3324	0.1955	0.2870	0.1785	0.4655
    91	0.3319	0.1960	0.2866	0.1790	0.4656
    92	0.3323	0.1961	0.2869	0.1791	0.4660
    93	0.3327	0.1959	0.2872	0.1789	0.4661
    94	0.3325	0.1962	0.2870	0.1792	0.4662
    95	0.3322	0.1968	0.2868	0.1796	0.4665
    96	0.3317	0.1971	0.2865	0.1799	0.4664
    97	0.3327	0.1971	0.2872	0.1799	0.4671
    98	0.3328	0.1969	0.2873	0.1797	0.4670
    99	0.3324	0.1973	0.2870	0.1801	0.4670
   100	0.3321	0.1971	0.2867	0.1799	0.4667
   101	0.3322	0.1971	0.2869	0.1799	0.4668
   102	0.3319	0.1973	0.2866	0.1801	0.4667
   103	0.3318	0.1972	0.2865	0.1800	0.4665
   104	0.3312	0.1975	0.2861	0.1802	0.4663
   105	0.3313	0.1973	0.2862	0.1800	0.4662
   106	0.3311	0.1975	0.2860	0.1802	0.4662
   107	0.3309	0.1978	0.2858	0.1805	0.4663
   108	0.3312	0.1976	0.2861	0.1803	0.4664
   109	0.3307	0.1981	0.2857	0.1808	0.4665
   110	0.3314	0.1979	0.2862	0.1806	0.4668
   111	0.3315	0.1980	0.2863	0.1807	0.4670
   112	0.3313	0.1980	0.2861	0.1807	0.4668
   113	0.3314	0.1982	0.2862	0.1808	0.4670
   114	0.3317	0.1980	0.2864	0.1806	0.4671
   115	0.3318	0.1980	0.2866	0.1807	0.4672
   116	0.3321	0.1977	0.2868	0.1804	0.4672
   117	0.3322	0.1976	0.2869	0.1804	0.4672
   118	0.3327	0.1974	0.2872	0.1801	0.4674
   119	0.3328	0.1975	0.2872	0.1802	0.4674
   120	0.3328	0.1976	0.2873	0.1803	0.4676
   121	0.3330	0.1974	0.2874	0.1801	0.4675
   122	0.3330	0.1973	0.2874	0.1801	0.4675
   123	0.3327	0.1975	0.2872	0.1803	0.4675
   124	0.3324	0.1978	0.2870	0.1805	0.4675
   125	0.3323	0.1980	0.2869	0.1806	0.4675
   126	0.3316	0.1985	0.2864	0.1811	0.4675
   127	0.3322	0.1984	0.2869	0.1810	0.4678
   128	0.3326	0.1982	0.2871	0.1808	0.4679
   129	0.3323	0.1984	0.2869	0.1810	0.4679
   130	0.3325	0.1983	0.2871	0.1809	0.4680
   131	0.3321	0.1985	0.2868	0.1811	0.4679
   132	0.3318	0.1986	0.2865	0.1812	0.4677
   133	0.3314	0.1988	0.2862	0.1813	0.4675
   134	0.3312	0.1988	0.2861	0.1814	0.4674
   135	0.3310	0.1988	0.2859	0.1813	0.4673
   136	0.3316	0.1986	0.2864	0.1811	0.4675
   137	0.3314	0.1987	0.2862	0.1812	0.4674
   138	0.3323	0.1986	0.2869	0.1811	0.4680
   139	0.3320	0.1985	0.2867	0.1811	0.4678
   140	0.3324	0.1983	0.2870	0.1809	0.4679
   141	0.3320	0.1985	0.2867	0.1811	0.4678
   142	0.3317	0.1987	0.2865	0.1812	0.4677
   143	0.3318	0.1986	0.2866	0.1811	0.4677
   144	0.3315	0.1994	0.2863	0.1818	0.4681
   145	0.3317	0.1992	0.2864	0.1817	0.4681
   146	0.3316	0.1991	0.2864	0.1816	0.4680
   147	0.3317	0.1990	0.2865	0.1815	0.4680
   148	0.3316	0.1990	0.2864	0.1815	0.4679
   149	0.3313	0.1993	0.2861	0.1817	0.4679
   150	0.3312	0.1992	0.2861	0.1816	0.4677
   151	0.3310	0.1991	0.2860	0.1816	0.4675
   152	0.3313	0.1989	0.2861	0.1814	0.4675
   153	0.3311	0.1990	0.2860	0.1815	0.4675
   154	0.3310	0.1990	0.2860	0.1815	0.4674
   155	0.3312	0.1988	0.2861	0.1813	0.4674
   156	0.3311	0.1987	0.2860	0.1813	0.4673
   157	0.3307	0.1987	0.2857	0.1812	0.4669
   158	0.3307	0.1988	0.2857	0.1813	0.4670
   159	0.3307	0.1987	0.2857	0.1812	0.4669
   160	0.3306	0.1986	0.2856	0.1811	0.4668
   161	0.3304	0.1988	0.2855	0.1813	0.4668
   162	0.3309	0.1987	0.2859	0.1812	0.4671
   163	0.3310	0.1985	0.2859	0.1811	0.4670
   164	0.3309	0.1984	0.2858	0.1810	0.4668
   165	0.3305	0.1987	0.2855	0.1813	0.4668
   166	0.3303	0.1990	0.2854	0.1815	0.4669
   167	0.3301	0.1995	0.2852	0.1819	0.4671
   168	0.3297	0.1996	0.2850	0.1820	0.4669
   169	0.3299	0.1996	0.2851	0.1820	0.4671
   170	0.3298	0.1997	0.2850	0.1821	0.4671
   171	0.3296	0.2000	0.2849	0.1823	0.4672
   172	0.3294	0.2002	0.2847	0.1825	0.4672
   173	0.3293	0.2003	0.2846	0.1826	0.4672
   174	0.3293	0.2003	0.2846	0.1826	0.4672
   175	0.3291	0.2002	0.2845	0.1825	0.4670
   176	0.3290	0.2002	0.2844	0.1825	0.4669
   177	0.3288	0.2003	0.2842	0.1826	0.4668
   178	0.3290	0.2002	0.2844	0.1825	0.4669
   179	0.3287	0.2004	0.2842	0.1827	0.4669
   180	0.3287	0.2005	0.2842	0.1827	0.4670
   181	0.3287	0.2007	0.2842	0.1829	0.4671
   182	0.3290	0.2005	0.2844	0.1827	0.4672
   183	0.3289	0.2006	0.2843	0.1828	0.4671
   184	0.3284	0.2009	0.2840	0.1830	0.4670
   185	0.3287	0.2008	0.2842	0.1830	0.4672
   186	0.3287	0.2008	0.2842	0.1830	0.4672
   187	0.3288	0.2008	0.2843	0.1830	0.4673
   188	0.3288	0.2007	0.2843	0.1829	0.4672
   189	0.3289	0.2006	0.2843	0.1828	0.4672
   190	0.3287	0.2006	0.2842	0.1828	0.4670
   191	0.3285	0.2006	0.2840	0.1828	0.4669
   192	0.3287	0.2005	0.2842	0.1828	0.4670
   193	0.3292	0.2004	0.2846	0.1826	0.4672
   194	0.3292	0.2005	0.2846	0.1827	0.4673
   195	0.3288	0.2007	0.2843	0.1829	0.4672
   196	0.3287	0.2006	0.2842	0.1829	0.4671
   197	0.3288	0.2005	0.2843	0.1827	0.4670
   198	0.3287	0.2006	0.2842	0.1828	0.4670
   199	0.3285	0.2006	0.2841	0.1828	0.4669

==> Illustration/example1_e6_001_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.2308	0.1934	0.2077	0.1768	0.3845
     2	0.2940	0.2693	0.2578	0.2385	0.4962
     3	0.3757	0.2666	0.3189	0.2363	0.5552
     4	0.4234	0.2652	0.3530	0.2353	0.5883
     5	0.4096	0.2884	0.3433	0.2534	0.5968
     6	0.4335	0.2908	0.3601	0.2553	0.6154
     7	0.4497	0.2931	0.3713	0.2571	0.6284
     8	0.4552	0.2974	0.3752	0.2604	0.6355
     9	0.4513	0.3059	0.3725	0.2669	0.6394
    10	0.4601	0.3040	0.3785	0.2655	0.6440
    11	0.4593	0.3137	0.3780	0.2728	0.6508
    12	0.4797	0.3010	0.3918	0.2632	0.6550
    13	0.4882	0.3007	0.3976	0.2629	0.6605
    14	0.4817	0.3074	0.3932	0.2681	0.6612
    15	0.4813	0.3073	0.3929	0.2679	0.6609
    16	0.4944	0.3015	0.4017	0.2635	0.6652
    17	0.4981	0.3036	0.4042	0.2651	0.6693
    18	0.4901	0.3063	0.3988	0.2672	0.6660
    19	0.4887	0.3111	0.3979	0.2709	0.6688
    20	0.4809	0.3201	0.3927	0.2777	0.6704
    21	0.4866	0.3163	0.3965	0.2748	0.6713
    22	0.4833	0.3190	0.3943	0.2769	0.6712
    23	0.4868	0.3156	0.3966	0.2743	0.6709
    24	0.4887	0.3161	0.3979	0.2747	0.6726
    25	0.4889	0.3185	0.3980	0.2765	0.6745
    26	0.4936	0.3144	0.4012	0.2734	0.6746
    27	0.4966	0.3144	0.4032	0.2734	0.6765
    28	0.4975	0.3140	0.4038	0.2730	0.6769
    29	0.4942	0.3189	0.4016	0.2768	0.6783
    30	0.4895	0.3203	0.3984	0.2779	0.6763
    31	0.4917	0.3202	0.3999	0.2778	0.6777
    32	0.4860	0.3250	0.3961	0.2814	0.6775
    33	0.4840	0.3278	0.3948	0.2835	0.6783
    34	0.4856	0.3271	0.3958	0.2830	0.6788
    35	0.4845	0.3286	0.3951	0.2841	0.6792
    36	0.4823	0.3318	0.3936	0.2866	0.6801
    37	0.4875	0.3283	0.3971	0.2839	0.6810
    38	0.4857	0.3285	0.3959	0.2841	0.6800
    39	0.4885	0.3256	0.3977	0.2819	0.6796
    40	0.4868	0.3284	0.3966	0.2840	0.6806
    41	0.4867	0.3296	0.3966	0.2849	0.6815
    42	0.4880	0.3298	0.3974	0.2850	0.6825
    43	0.4888	0.3306	0.3980	0.2856	0.6836
    44	0.4918	0.3291	0.4000	0.2845	0.6845
    45	0.4933	0.3282	0.4010	0.2838	0.6848
    46	0.4933	0.3284	0.4010	0.2840	0.6849
    47	0.4926	0.3300	0.4005	0.2852	0.6857
    48	0.4927	0.3303	0.4006	0.2854	0.6860
    49	0.4952	0.3295	0.4023	0.2848	0.6871
    50	0.4939	0.3293	0.4014	0.2847	0.6861
    51	0.4984	0.3260	0.4044	0.2822	0.6866
    52	0.4982	0.3250	0.4043	0.2814	0.6857
    53	0.5008	0.3237	0.4060	0.2804	0.6864
    54	0.5022	0.3220	0.4069	0.2791	0.6861
    55	0.5048	0.3194	0.4087	0.2772	0.6858
    56	0.5056	0.3193	0.4092	0.2771	0.6863
    57	0.5049	0.3204	0.4087	0.2779	0.6866
    58	0.5060	0.3197	0.4095	0.2774	0.6868
    59	0.5056	0.3206	0.4092	0.2781	0.6872
    60	0.5059	0.3203	0.4094	0.2779	0.6873
    61	0.5080	0.3191	0.4108	0.2770	0.6877
    62	0.5115	0.3171	0.4131	0.2754	0.6885
    63	0.5129	0.3167	0.4140	0.2751	0.6892
    64	0.5111	0.3179	0.4129	0.2761	0.6889
    65	0.5108	0.3176	0.4126	0.2758	0.6884
    66	0.5104	0.3183	0.4123	0.2763	0.6887
    67	0.5117	0.3172	0.4132	0.2755	0.6888
    68	0.5112	0.3175	0.4129	0.2757	0.6886
    69	0.5089	0.3193	0.4114	0.2771	0.6885
    70	0.5098	0.3188	0.4119	0.2767	0.6886
    71	0.5098	0.3194	0.4120	0.2772	0.6892
    72	0.5103	0.3182	0.4123	0.2763	0.6886
    73	0.5114	0.3180	0.4130	0.2761	0.6891
    74	0.5123	0.3171	0.4136	0.2754	0.6891
    75	0.5128	0.3173	0.4140	0.2756	0.6896
    76	0.5120	0.3174	0.4134	0.2756	0.6891
    77	0.5117	0.3177	0.4132	0.2759	0.6892
    78	0.5112	0.3187	0.4129	0.2766	0.6895
    79	0.5117	0.3187	0.4132	0.2767	0.6899
    80	0.5121	0.3183	0.4135	0.2764	0.6899
    81	0.5117	0.3186	0.4133	0.2766	0.6899
    82	0.5116	0.3194	0.4131	0.2772	0.6903
    83	0.5110	0.3203	0.4128	0.2779	0.6907
    84	0.5102	0.3209	0.4123	0.2783	0.6906
    85	0.5095	0.3209	0.4118	0.2783	0.6901
    86	0.5101	0.3207	0.4122	0.2782	0.6904
    87	0.5092	0.3217	0.4116	0.2789	0.6905
    88	0.5072	0.3235	0.4103	0.2803	0.6905
    89	0.5070	0.3234	0.4101	0.2802	0.6903
    90	0.5096	0.3219	0.4119	0.2791	0.6910
    91	0.5117	0.3209	0.4133	0.2783	0.6915
    92	0.5106	0.3215	0.4125	0.2788	0.6912
    93	0.5108	0.3219	0.4126	0.2790	0.6917
    94	0.5097	0.3224	0.4119	0.2795	0.6914
    95	0.5085	0.3230	0.4111	0.2799	0.6910
    96	0.5095	0.3226	0.4118	0.2796	0.6914
    97	0.5105	0.3222	0.4125	0.2793	0.6917
    98	0.5104	0.3221	0.4124	0.2792	0.6916
    99	0.5121	0.3210	0.4135	0.2784	0.6919
   100	0.5134	0.3201	0.4143	0.2777	0.6920
   101	0.5138	0.3199	0.4146	0.2776	0.6922
   102	0.5120	0.3209	0.4135	0.2783	0.6917
   103	0.5133	0.3196	0.4143	0.2773	0.6916
   104	0.5125	0.3200	0.4138	0.2776	0.6914
   105	0.5129	0.3200	0.4140	0.2776	0.6916
   106	0.5134	0.3193	0.4144	0.2771	0.6915
   107	0.5135	0.3197	0.4144	0.2774	0.6918
   108	0.5140	0.3188	0.4147	0.2768	0.6915
   109	0.5126	0.3202	0.4139	0.2778	0.6916
   110	0.5118	0.3204	0.4133	0.2780	0.6913
   111	0.5128	0.3197	0.4140	0.2774	0.6914
   112	0.5135	0.3195	0.4144	0.2772	0.6917
   113	0.5136	0.3194	0.4145	0.2772	0.6917
   114	0.5142	0.3192	0.4149	0.2770	0.6919
   115	0.5126	0.3208	0.4138	0.2782	0.6920
   116	0.5127	0.3212	0.4139	0.2785	0.6924
   117	0.5118	0.3220	0.4133	0.2791	0.6924
   118	0.5109	0.3228	0.4127	0.2798	0.6925
   119	0.5111	0.3231	0.4128	0.2800	0.6928
   120	0.5104	0.3237	0.4124	0.2804	0.6928
   121	0.5110	0.3232	0.4128	0.2800	0.6928
   122	0.5110	0.3235	0.4128	0.2803	0.6930
   123	0.5101	0.3244	0.4122	0.2809	0.6931
   124	0.5107	0.3243	0.4125	0.2809	0.6935
   125	0.5106	0.3241	0.4125	0.2808	0.6933
   126	0.5104	0.3242	0.4124	0.2808	0.6932
   127	0.5093	0.3243	0.4117	0.2809	0.6926
   128	0.5092	0.3241	0.4116	0.2807	0.6923
   129	0.5096	0.3236	0.4118	0.2803	0.6922
   130	0.5109	0.3228	0.4127	0.2797	0.6924
   131	0.5109	0.3231	0.4127	0.2800	0.6927
   132	0.5105	0.3232	0.4124	0.2801	0.6925
   133	0.5112	0.3227	0.4129	0.2797	0.6926
   134	0.5119	0.3223	0.4133	0.2794	0.6927
   135	0.5112	0.3228	0.4129	0.2797	0.6927
   136	0.5126	0.3219	0.4139	0.2791	0.6930
   137	0.5121	0.3226	0.4135	0.2796	0.6931
   138	0.5125	0.3221	0.4138	0.2792	0.6930
   139	0.5113	0.3229	0.4130	0.2799	0.6929
   140	0.5122	0.3225	0.4136	0.2795	0.6931
   141	0.5125	0.3218	0.4138	0.2790	0.6928
   142	0.5122	0.3221	0.4135	0.2792	0.6928
   143	0.5127	0.3220	0.4139	0.2791	0.6930
   144	0.5121	0.3225	0.4135	0.2795	0.6931
   145	0.5121	0.3226	0.4135	0.2796	0.6931
   146	0.5123	0.3223	0.4136	0.2794	0.6930
   147	0.5129	0.3219	0.4141	0.2791	0.6932
   148	0.5136	0.3213	0.4145	0.2786	0.6931
   149	0.5138	0.3211	0.4146	0.2785	0.6931
   150	0.5141	0.3211	0.4148	0.2785	0.6933
   151	0.5141	0.3212	0.4148	0.2785	0.6933
   152	0.5148	0.3208	0.4153	0.2783	0.6936
   153	0.5149	0.3210	0.4153	0.2784	0.6937
   154	0.5146	0.3212	0.4151	0.2786	0.6937
   155	0.5149	0.3210	0.4154	0.2784	0.6938
   156	0.5143	0.3215	0.4149	0.2788	0.6937
   157	0.5149	0.3213	0.4154	0.2786	0.6940
   158	0.5145	0.3217	0.4151	0.2790	0.6940
   159	0.5149	0.3216	0.4153	0.2788	0.6942
   160	0.5150	0.3213	0.4154	0.2786	0.6941
   161	0.5153	0.3211	0.4156	0.2785	0.6941
   162	0.5150	0.3215	0.4154	0.2787	0.6941
   163	0.5145	0.3218	0.4151	0.2790	0.6941
   164	0.5148	0.3211	0.4153	0.2785	0.6937
   165	0.5150	0.3208	0.4154	0.2782	0.6937
   166	0.5150	0.3207	0.4154	0.2781	0.6936
   167	0.5159	0.3201	0.4160	0.2777	0.6937
   168	0.5164	0.3197	0.4164	0.2774	0.6937
   169	0.5164	0.3200	0.4163	0.2776	0.6940
   170	0.5167	0.3198	0.4165	0.2775	0.6940
   171	0.5158	0.3205	0.4159	0.2780	0.6940
   172	0.5149	0.3211	0.4153	0.2784	0.6938
   173	0.5144	0.3216	0.4150	0.2788	0.6938
   174	0.5135	0.3225	0.4144	0.2795	0.6939
   175	0.5133	0.3226	0.4143	0.2796	0.6939
   176	0.5122	0.3234	0.4136	0.2802	0.6938
   177	0.5119	0.3235	0.4134	0.2803	0.6937
   178	0.5120	0.3233	0.4135	0.2801	0.6936
   179	0.5118	0.3235	0.4133	0.2803	0.6936
   180	0.5121	0.3232	0.4135	0.2801	0.6936
   181	0.5108	0.3238	0.4127	0.2805	0.6931
   182	0.5106	0.3242	0.4125	0.2808	0.6933
   183	0.5105	0.3242	0.4124	0.2808	0.6932
   184	0.5112	0.3237	0.4129	0.2805	0.6933
   185	0.5111	0.3240	0.4128	0.2807	0.6935
   186	0.5101	0.3248	0.4122	0.2813	0.6935
   187	0.5108	0.3244	0.4127	0.2809	0.6936
   188	0.5117	0.3237	0.4132	0.2804	0.6937
   189	0.5116	0.3238	0.4132	0.2805	0.6936
   190	0.5111	0.3243	0.4129	0.2809	0.6937
   191	0.5115	0.3240	0.4131	0.2806	0.6937
   192	0.5111	0.3245	0.4128	0.2810	0.6938
   193	0.5108	0.3247	0.4126	0.2812	0.6938
   194	0.5107	0.3243	0.4126	0.2809	0.6935
   195	0.5102	0.3243	0.4123	0.2809	0.6931
   196	0.5098	0.3247	0.4120	0.2812	0.6931
   197	0.5098	0.3246	0.4120	0.2811	0.6931
   198	0.5095	0.3247	0.4118	0.2812	0.6929
   199	0.5093	0.3250	0.4117	0.2814	0.6931

==> Illustration/example1_e6_01_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.2940	0.1382	0.2578	0.1294	0.3872
     2	0.2496	0.2936	0.2228	0.2575	0.4803
     3	0.3393	0.2561	0.2921	0.2280	0.5201
     4	0.4104	0.2517	0.3438	0.2245	0.5684
     5	0.4208	0.2565	0.3513	0.2283	0.5796
     6	0.4390	0.2598	0.3640	0.2309	0.5949
     7	0.4655	0.2566	0.3822	0.2284	0.6106
     8	0.4764	0.2620	0.3896	0.2327	0.6223
     9	0.4690	0.2776	0.3846	0.2450	0.6296
    10	0.4802	0.2767	0.3922	0.2443	0.6365
    11	0.4756	0.2870	0.3891	0.2523	0.6414
    12	0.4619	0.3000	0.3797	0.2624	0.6421
    13	0.4563	0.3129	0.3759	0.2722	0.6481
    14	0.4588	0.3161	0.3776	0.2746	0.6523
    15	0.4644	0.3164	0.3814	0.2749	0.6563
    16	0.4646	0.3168	0.3816	0.2752	0.6568
    17	0.4617	0.3233	0.3796	0.2801	0.6597
    18	0.4656	0.3189	0.3823	0.2768	0.6591
    19	0.4656	0.3209	0.3823	0.2783	0.6606
    20	0.4707	0.3176	0.3858	0.2758	0.6616
    21	0.4699	0.3193	0.3852	0.2771	0.6623
    22	0.4623	0.3262	0.3800	0.2824	0.6623
    23	0.4664	0.3244	0.3828	0.2809	0.6637
    24	0.4737	0.3198	0.3878	0.2775	0.6653
    25	0.4726	0.3232	0.3870	0.2800	0.6670
    26	0.4707	0.3271	0.3857	0.2830	0.6687
    27	0.4728	0.3264	0.3871	0.2825	0.6696
    28	0.4811	0.3213	0.3928	0.2786	0.6714
    29	0.4837	0.3195	0.3945	0.2772	0.6718
    30	0.4824	0.3225	0.3937	0.2795	0.6732
    31	0.4876	0.3199	0.3972	0.2775	0.6747
    32	0.4851	0.3227	0.3955	0.2797	0.6751
    33	0.4863	0.3236	0.3963	0.2803	0.6766
    34	0.4851	0.3217	0.3955	0.2789	0.6744
    35	0.4859	0.3230	0.3960	0.2799	0.6759
    36	0.4819	0.3232	0.3933	0.2800	0.6734
    37	0.4843	0.3234	0.3949	0.2802	0.6751
    38	0.4838	0.3228	0.3946	0.2798	0.6744
    39	0.4823	0.3246	0.3936	0.2811	0.6747
    40	0.4843	0.3231	0.3949	0.2800	0.6749
    41	0.4850	0.3234	0.3954	0.2802	0.6756
    42	0.4891	0.3211	0.3982	0.2785	0.6766
    43	0.4871	0.3242	0.3968	0.2808	0.6776
    44	0.4875	0.3245	0.3971	0.2811	0.6781
    45	0.4906	0.3233	0.3992	0.2802	0.6793
    46	0.4897	0.3231	0.3986	0.2799	0.6785
    47	0.4915	0.3229	0.3998	0.2798	0.6796
    48	0.4910	0.3233	0.3995	0.2802	0.6796
    49	0.4909	0.3246	0.3994	0.2811	0.6805
    50	0.4893	0.3272	0.3983	0.2830	0.6813
    51	0.4890	0.3277	0.3981	0.2835	0.6815
    52	0.4887	0.3288	0.3979	0.2843	0.6822
    53	0.4880	0.3306	0.3975	0.2856	0.6831
    54	0.4883	0.3310	0.3976	0.2859	0.6835
    55	0.4899	0.3293	0.3987	0.2846	0.6833
    56	0.4927	0.3278	0.4006	0.2835	0.6841
    57	0.4907	0.3287	0.3993	0.2842	0.6835
    58	0.4888	0.3306	0.3980	0.2857	0.6837
    59	0.4878	0.3304	0.3973	0.2855	0.6828
    60	0.4898	0.3298	0.3987	0.2850	0.6837
    61	0.4902	0.3295	0.3989	0.2848	0.6838
    62	0.4901	0.3307	0.3989	0.2857	0.6846
    63	0.4891	0.3302	0.3982	0.2853	0.6835
    64	0.4893	0.3305	0.3983	0.2856	0.6839
    65	0.4879	0.3321	0.3973	0.2868	0.6841
    66	0.4870	0.3333	0.3968	0.2877	0.6845
    67	0.4885	0.3323	0.3978	0.2869	0.6847
    68	0.4867	0.3327	0.3966	0.2872	0.6838
    69	0.4900	0.3310	0.3987	0.2859	0.6847
    70	0.4920	0.3297	0.4001	0.2849	0.6851
    71	0.4922	0.3290	0.4003	0.2844	0.6847
    72	0.4930	0.3284	0.4008	0.2840	0.6847
    73	0.4926	0.3290	0.4005	0.2844	0.6850
    74	0.4931	0.3287	0.4009	0.2842	0.6851
    75	0.4925	0.3294	0.4005	0.2847	0.6852
    76	0.4943	0.3283	0.4016	0.2839	0.6855
    77	0.4943	0.3282	0.4017	0.2839	0.6855
    78	0.4958	0.3272	0.4027	0.2831	0.6857
    79	0.4940	0.3291	0.4014	0.2845	0.6860
    80	0.4944	0.3286	0.4018	0.2841	0.6858
    81	0.4957	0.3275	0.4026	0.2833	0.6859
    82	0.4953	0.3281	0.4023	0.2838	0.6861
    83	0.4972	0.3271	0.4036	0.2830	0.6867
    84	0.4985	0.3267	0.4044	0.2827	0.6871
    85	0.4987	0.3269	0.4046	0.2828	0.6874
    86	0.4995	0.3261	0.4051	0.2822	0.6873
    87	0.4994	0.3261	0.4051	0.2822	0.6873
    88	0.4996	0.3262	0.4052	0.2823	0.6875
    89	0.5004	0.3256	0.4057	0.2819	0.6876
    90	0.4998	0.3258	0.4054	0.2820	0.6874
    91	0.5005	0.3254	0.4058	0.2817	0.6875
    92	0.5013	0.3252	0.4063	0.2816	0.6879
    93	0.5012	0.3256	0.4063	0.2819	0.6881
    94	0.5017	0.3257	0.4066	0.2819	0.6885
    95	0.5020	0.3254	0.4068	0.2817	0.6885
    96	0.5012	0.3260	0.4063	0.2822	0.6885
    97	0.5003	0.3267	0.4057	0.2827	0.6884
    98	0.5013	0.3263	0.4063	0.2824	0.6887
    99	0.5020	0.3256	0.4068	0.2819	0.6887
   100	0.5019	0.3258	0.4067	0.2820	0.6887
   101	0.5019	0.3261	0.4067	0.2822	0.6890
   102	0.5037	0.3247	0.4079	0.2812	0.6891
   103	0.5023	0.3262	0.4070	0.2823	0.6893
   104	0.5026	0.3262	0.4072	0.2823	0.6896
   105	0.5019	0.3267	0.4067	0.2827	0.6894
   106	0.5030	0.3257	0.4075	0.2820	0.6894
   107	0.5027	0.3264	0.4072	0.2825	0.6897
   108	0.5036	0.3260	0.4079	0.2821	0.6900
   109	0.5043	0.3259	0.4083	0.2821	0.6904
   110	0.5046	0.3259	0.4085	0.2821	0.6906
   111	0.5040	0.3261	0.4081	0.2822	0.6904
   112	0.5053	0.3254	0.4090	0.2817	0.6907
   113	0.5062	0.3247	0.4096	0.2812	0.6908
   114	0.5064	0.3238	0.4097	0.2805	0.6902
   115	0.5059	0.3244	0.4094	0.2809	0.6903
   116	0.5064	0.3241	0.4097	0.2807	0.6904
   117	0.5057	0.3245	0.4093	0.2811	0.6903
   118	0.5057	0.3248	0.4093	0.2813	0.6906
   119	0.5048	0.3254	0.4086	0.2817	0.6903
   120	0.5047	0.3247	0.4086	0.2812	0.6898
   121	0.5048	0.3242	0.4087	0.2808	0.6895
   122	0.5047	0.3241	0.4086	0.2807	0.6893
   123	0.5052	0.3236	0.4090	0.2803	0.6893
   124	0.5052	0.3237	0.4089	0.2805	0.6894
   125	0.5053	0.3240	0.4090	0.2806	0.6896
   126	0.5055	0.3236	0.4092	0.2804	0.6895
   127	0.5061	0.3232	0.4095	0.2801	0.6896
   128	0.5065	0.3232	0.4098	0.2800	0.6898
   129	0.5066	0.3235	0.4098	0.2803	0.6901
   130	0.5065	0.3237	0.4098	0.2804	0.6902
   131	0.5070	0.3236	0.4101	0.2804	0.6905
   132	0.5065	0.3240	0.4098	0.2806	0.6904
   133	0.5067	0.3240	0.4099	0.2807	0.6906
   134	0.5069	0.3238	0.4100	0.2805	0.6905
   135	0.5073	0.3239	0.4103	0.2805	0.6908
   136	0.5069	0.3244	0.4101	0.2810	0.6911
   137	0.5073	0.3242	0.4103	0.2808	0.6911
   138	0.5076	0.3242	0.4105	0.2808	0.6913
   139	0.5073	0.3242	0.4103	0.2808	0.6911
   140	0.5069	0.3245	0.4100	0.2810	0.6910
   141	0.5072	0.3238	0.4103	0.2805	0.6908
   142	0.5083	0.3232	0.4110	0.2800	0.6910
   143	0.5088	0.3227	0.4113	0.2797	0.6910
   144	0.5094	0.3223	0.4117	0.2794	0.6911
   145	0.5089	0.3226	0.4113	0.2796	0.6909
   146	0.5084	0.3228	0.4110	0.2798	0.6908
   147	0.5091	0.3224	0.4115	0.2794	0.6909
   148	0.5081	0.3234	0.4108	0.2802	0.6910
   149	0.5075	0.3239	0.4105	0.2806	0.6911
   150	0.5077	0.3234	0.4106	0.2802	0.6908
   151	0.5070	0.3242	0.4101	0.2808	0.6909
   152	0.5072	0.3237	0.4102	0.2804	0.6907
   153	0.5082	0.3232	0.4109	0.2801	0.6910
   154	0.5082	0.3229	0.4109	0.2798	0.6907
   155	0.5083	0.3229	0.4110	0.2798	0.6908
   156	0.5088	0.3226	0.4113	0.2796	0.6909
   157	0.5092	0.3226	0.4116	0.2796	0.6911
   158	0.5087	0.3227	0.4112	0.2797	0.6909
   159	0.5087	0.3225	0.4113	0.2795	0.6908
   160	0.5087	0.3228	0.4112	0.2797	0.6910
   161	0.5090	0.3225	0.4114	0.2795	0.6910
   162	0.5086	0.3231	0.4112	0.2800	0.6912
   163	0.5080	0.3231	0.4108	0.2800	0.6908
   164	0.5082	0.3232	0.4109	0.2801	0.6910
   165	0.5085	0.3227	0.4111	0.2797	0.6908
   166	0.5080	0.3233	0.4108	0.2801	0.6909
   167	0.5087	0.3228	0.4112	0.2798	0.6910
   168	0.5087	0.3228	0.4113	0.2798	0.6910
   169	0.5095	0.3224	0.4118	0.2794	0.6912
   170	0.5107	0.3215	0.4126	0.2788	0.6914
   171	0.5113	0.3214	0.4130	0.2787	0.6916
   172	0.5112	0.3213	0.4129	0.2786	0.6915
   173	0.5110	0.3210	0.4127	0.2784	0.6911
   174	0.5112	0.3210	0.4129	0.2784	0.6913
   175	0.5116	0.3208	0.4132	0.2783	0.6914
   176	0.5109	0.3211	0.4127	0.2785	0.6912
   177	0.5112	0.3209	0.4129	0.2783	0.6912
   178	0.5106	0.3214	0.4125	0.2787	0.6912
   179	0.5098	0.3222	0.4120	0.2793	0.6913
   180	0.5097	0.3224	0.4119	0.2795	0.6914
   181	0.5093	0.3221	0.4117	0.2792	0.6909
   182	0.5090	0.3225	0.4114	0.2795	0.6909
   183	0.5095	0.3221	0.4118	0.2792	0.6910
   184	0.5103	0.3214	0.4123	0.2787	0.6910
   185	0.5112	0.3208	0.4129	0.2782	0.6911
   186	0.5121	0.3202	0.4135	0.2778	0.6913
   187	0.5122	0.3204	0.4136	0.2779	0.6915
   188	0.5123	0.3201	0.4136	0.2777	0.6913
   189	0.5124	0.3203	0.4137	0.2778	0.6915
   190	0.5115	0.3203	0.4131	0.2779	0.6910
   191	0.5119	0.3201	0.4133	0.2777	0.6910
   192	0.5117	0.3204	0.4132	0.2779	0.6911
   193	0.5113	0.3207	0.4130	0.2781	0.6911
   194	0.5114	0.3208	0.4130	0.2783	0.6913
   195	0.5121	0.3204	0.4135	0.2779	0.6914
   196	0.5120	0.3205	0.4135	0.2780	0.6914
   197	0.5118	0.3209	0.4133	0.2783	0.6916
   198	0.5116	0.3210	0.4132	0.2784	0.6916
   199	0.5109	0.3218	0.4127	0.2790	0.6917

==> Illustration/example1_e6_1_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.2422	0.1163	0.2169	0.1100	0.3269
     2	0.2534	0.1991	0.2258	0.1816	0.4074
     3	0.3023	0.2084	0.2642	0.1893	0.4534
     4	0.3218	0.2273	0.2790	0.2048	0.4839
     5	0.3528	0.2276	0.3022	0.2051	0.5072
     6	0.3686	0.2322	0.3138	0.2088	0.5226
     7	0.3709	0.2403	0.3154	0.2154	0.5308
     8	0.3755	0.2421	0.3188	0.2168	0.5356
     9	0.3780	0.2442	0.3206	0.2185	0.5391
    10	0.3792	0.2495	0.3215	0.2227	0.5442
    11	0.3877	0.2489	0.3277	0.2223	0.5499
    12	0.3939	0.2499	0.3321	0.2231	0.5551
    13	0.3968	0.2496	0.3342	0.2228	0.5570
    14	0.3949	0.2515	0.3328	0.2243	0.5571
    15	0.3887	0.2555	0.3283	0.2275	0.5559
    16	0.3917	0.2540	0.3306	0.2264	0.5569
    17	0.3896	0.2538	0.3290	0.2262	0.5552
    18	0.3928	0.2516	0.3313	0.2244	0.5558
    19	0.3922	0.2524	0.3309	0.2250	0.5560
    20	0.3925	0.2551	0.3311	0.2272	0.5583
    21	0.3896	0.2551	0.3290	0.2272	0.5563
    22	0.3902	0.2553	0.3295	0.2274	0.5569
    23	0.3876	0.2572	0.3276	0.2289	0.5565
    24	0.3866	0.2580	0.3268	0.2295	0.5563
    25	0.3884	0.2594	0.3282	0.2306	0.5588
    26	0.3845	0.2634	0.3253	0.2338	0.5591
    27	0.3882	0.2628	0.3280	0.2333	0.5614
    28	0.3900	0.2622	0.3293	0.2329	0.5621
    29	0.3890	0.2634	0.3286	0.2338	0.5624
    30	0.3907	0.2628	0.3298	0.2333	0.5631
    31	0.3913	0.2631	0.3302	0.2335	0.5638
    32	0.3913	0.2636	0.3302	0.2339	0.5642
    33	0.3917	0.2643	0.3305	0.2345	0.5650
    34	0.3893	0.2664	0.3288	0.2362	0.5649
    35	0.3889	0.2670	0.3285	0.2366	0.5651
    36	0.3885	0.2683	0.3282	0.2377	0.5659
    37	0.3885	0.2683	0.3282	0.2377	0.5659
    38	0.3861	0.2697	0.3265	0.2388	0.5653
    39	0.3869	0.2689	0.3271	0.2382	0.5652
    40	0.3874	0.2687	0.3274	0.2380	0.5654
    41	0.3873	0.2708	0.3273	0.2397	0.5670
    42	0.3859	0.2727	0.3264	0.2411	0.5675
    43	0.3896	0.2714	0.3290	0.2401	0.5692
    44	0.3903	0.2712	0.3295	0.2400	0.5695
    45	0.3901	0.2721	0.3294	0.2407	0.5701
    46	0.3904	0.2723	0.3296	0.2409	0.5705
    47	0.3899	0.2733	0.3292	0.2416	0.5708
    48	0.3913	0.2729	0.3302	0.2413	0.5715
    49	0.3911	0.2734	0.3301	0.2417	0.5718
    50	0.3921	0.2727	0.3308	0.2411	0.5720
    51	0.3912	0.2738	0.3302	0.2420	0.5722
    52	0.3928	0.2740	0.3313	0.2422	0.5735
    53	0.3933	0.2742	0.3317	0.2424	0.5741
    54	0.3937	0.2740	0.3320	0.2421	0.5741
    55	0.3950	0.2728	0.3329	0.2412	0.5741
    56	0.3957	0.2732	0.3334	0.2415	0.5749
    57	0.3950	0.2738	0.3329	0.2420	0.5749
    58	0.3948	0.2738	0.3327	0.2420	0.5748
    59	0.3945	0.2739	0.3326	0.2421	0.5747
    60	0.3946	0.2741	0.3326	0.2423	0.5748
    61	0.3952	0.2743	0.3331	0.2424	0.5754
    62	0.3955	0.2745	0.3333	0.2426	0.5759
    63	0.3952	0.2740	0.3330	0.2422	0.5752
    64	0.3950	0.2740	0.3329	0.2422	0.5751
    65	0.3956	0.2735	0.3333	0.2418	0.5751
    66	0.3955	0.2741	0.3332	0.2423	0.5755
    67	0.3958	0.2740	0.3334	0.2421	0.5756
    68	0.3960	0.2741	0.3336	0.2422	0.5759
    69	0.3958	0.2745	0.3334	0.2425	0.5760
    70	0.3963	0.2744	0.3338	0.2425	0.5763
    71	0.3967	0.2738	0.3341	0.2420	0.5761
    72	0.3964	0.2742	0.3339	0.2423	0.5762
    73	0.3964	0.2747	0.3339	0.2427	0.5766
    74	0.3965	0.2747	0.3340	0.2427	0.5767
    75	0.3957	0.2749	0.3334	0.2429	0.5763
    76	0.3962	0.2752	0.3338	0.2431	0.5768
    77	0.3964	0.2751	0.3339	0.2430	0.5769
    78	0.3968	0.2752	0.3342	0.2431	0.5773
    79	0.3960	0.2749	0.3336	0.2429	0.5764
    80	0.3957	0.2755	0.3334	0.2433	0.5767
    81	0.3962	0.2752	0.3338	0.2431	0.5769
    82	0.3964	0.2747	0.3339	0.2427	0.5766
    83	0.3964	0.2743	0.3339	0.2424	0.5763
    84	0.3976	0.2736	0.3347	0.2419	0.5766
    85	0.3970	0.2736	0.3343	0.2418	0.5761
    86	0.3972	0.2733	0.3345	0.2416	0.5761
    87	0.3971	0.2735	0.3344	0.2418	0.5762
    88	0.3972	0.2734	0.3344	0.2417	0.5761
    89	0.3964	0.2741	0.3339	0.2422	0.5762
    90	0.3967	0.2741	0.3341	0.2422	0.5764
    91	0.3971	0.2735	0.3344	0.2418	0.5762
    92	0.3972	0.2728	0.3345	0.2412	0.5757
    93	0.3977	0.2731	0.3349	0.2414	0.5763
    94	0.3980	0.2728	0.3351	0.2412	0.5763
    95	0.3982	0.2730	0.3352	0.2414	0.5766
    96	0.3988	0.2725	0.3356	0.2410	0.5766
    97	0.3990	0.2725	0.3358	0.2410	0.5768
    98	0.3990	0.2723	0.3358	0.2408	0.5766
    99	0.4000	0.2718	0.3365	0.2404	0.5769
   100	0.4004	0.2716	0.3368	0.2403	0.5770
   101	0.4002	0.2719	0.3366	0.2405	0.5772
   102	0.4000	0.2722	0.3365	0.2407	0.5772
   103	0.3992	0.2725	0.3359	0.2410	0.5769
   104	0.3996	0.2725	0.3362	0.2410	0.5772
   105	0.3994	0.2730	0.3361	0.2414	0.5774
   106	0.3991	0.2731	0.3358	0.2415	0.5773
   107	0.3992	0.2735	0.3359	0.2418	0.5777
   108	0.3988	0.2738	0.3356	0.2420	0.5776
   109	0.3985	0.2740	0.3354	0.2422	0.5776
   110	0.3989	0.2741	0.3357	0.2422	0.5779
   111	0.3983	0.2748	0.3353	0.2428	0.5780
   112	0.3988	0.2749	0.3356	0.2428	0.5784
   113	0.3986	0.2747	0.3355	0.2427	0.5782
   114	0.3989	0.2746	0.3357	0.2426	0.5783
   115	0.3993	0.2747	0.3360	0.2427	0.5787
   116	0.4000	0.2741	0.3365	0.2423	0.5787
   117	0.3995	0.2744	0.3361	0.2424	0.5785
   118	0.3995	0.2745	0.3361	0.2426	0.5787
   119	0.3994	0.2746	0.3361	0.2427	0.5787
   120	0.3988	0.2749	0.3356	0.2429	0.5785
   121	0.3988	0.2749	0.3356	0.2428	0.5785
   122	0.3991	0.2746	0.3359	0.2426	0.5785
   123	0.3990	0.2746	0.3358	0.2427	0.5784
   124	0.3993	0.2743	0.3360	0.2424	0.5784
   125	0.3993	0.2745	0.3359	0.2425	0.5785
   126	0.4000	0.2745	0.3364	0.2425	0.5790
   127	0.3998	0.2747	0.3363	0.2427	0.5790
   128	0.4005	0.2741	0.3368	0.2423	0.5791
   129	0.4001	0.2746	0.3366	0.2426	0.5792
   130	0.4000	0.2747	0.3365	0.2427	0.5791
   131	0.3997	0.2747	0.3363	0.2427	0.5790
   132	0.3999	0.2749	0.3364	0.2429	0.5793
   133	0.3998	0.2751	0.3363	0.2430	0.5794
   134	0.4000	0.2751	0.3365	0.2430	0.5795
   135	0.4001	0.2753	0.3365	0.2432	0.5797
   136	0.4002	0.2753	0.3366	0.2432	0.5798
   137	0.4002	0.2754	0.3366	0.2432	0.5798
   138	0.4000	0.2757	0.3365	0.2435	0.5800
   139	0.4003	0.2755	0.3367	0.2433	0.5800
   140	0.4003	0.2757	0.3367	0.2435	0.5802
   141	0.4002	0.2758	0.3366	0.2436	0.5802
   142	0.3997	0.2757	0.3363	0.2435	0.5797
   143	0.4000	0.2755	0.3365	0.2433	0.5798
   144	0.4002	0.2753	0.3366	0.2432	0.5799
   145	0.4002	0.2755	0.3366	0.2433	0.5800
   146	0.3999	0.2759	0.3364	0.2436	0.5800
   147	0.4003	0.2758	0.3367	0.2436	0.5802
   148	0.4003	0.2757	0.3367	0.2435	0.5802
   149	0.4010	0.2752	0.3372	0.2431	0.5802
   150	0.4009	0.2754	0.3371	0.2432	0.5804
   151	0.4009	0.2752	0.3371	0.2431	0.5802
   152	0.4011	0.2754	0.3373	0.2433	0.5805
   153	0.4010	0.2754	0.3372	0.2433	0.5804
   154	0.4009	0.2755	0.3371	0.2434	0.5805
   155	0.4013	0.2753	0.3374	0.2432	0.5805
   156	0.4014	0.2752	0.3375	0.2431	0.5806
   157	0.4018	0.2750	0.3378	0.2429	0.5807
   158	0.4020	0.2749	0.3379	0.2429	0.5807
   159	0.4014	0.2751	0.3375	0.2430	0.5805
   160	0.4016	0.2750	0.3376	0.2429	0.5805
   161	0.4015	0.2749	0.3375	0.2429	0.5804
   162	0.4014	0.2751	0.3375	0.2430	0.5805
   163	0.4011	0.2754	0.3373	0.2433	0.5806
   164	0.4011	0.2756	0.3373	0.2435	0.5807
   165	0.4012	0.2756	0.3373	0.2434	0.5807
   166	0.4010	0.2754	0.3372	0.2433	0.5805
   167	0.4013	0.2751	0.3374	0.2431	0.5805
   168	0.4015	0.2748	0.3375	0.2428	0.5803
   169	0.4019	0.2747	0.3378	0.2427	0.5805
   170	0.4017	0.2746	0.3377	0.2427	0.5803
   171	0.4014	0.2747	0.3375	0.2427	0.5802
   172	0.4017	0.2746	0.3377	0.2427	0.5804
   173	0.4011	0.2747	0.3373	0.2427	0.5800
   174	0.4007	0.2749	0.3370	0.2428	0.5798
   175	0.4009	0.2750	0.3371	0.2429	0.5800
   176	0.4011	0.2748	0.3373	0.2428	0.5801
   177	0.4013	0.2749	0.3374	0.2428	0.5802
   178	0.4017	0.2746	0.3377	0.2427	0.5803
   179	0.4018	0.2747	0.3377	0.2427	0.5804
   180	0.4017	0.2747	0.3377	0.2427	0.5804
   181	0.4021	0.2745	0.3380	0.2426	0.5805
   182	0.4023	0.2745	0.3381	0.2426	0.5807
   183	0.4025	0.2744	0.3383	0.2425	0.5807
   184	0.4024	0.2744	0.3382	0.2425	0.5807
   185	0.4022	0.2743	0.3381	0.2424	0.5804
   186	0.4022	0.2742	0.3381	0.2423	0.5804
   187	0.4023	0.2744	0.3381	0.2425	0.5806
   188	0.4021	0.2743	0.3380	0.2424	0.5804
   189	0.4016	0.2745	0.3376	0.2426	0.5802
   190	0.4012	0.2748	0.3373	0.2428	0.5801
   191	0.4015	0.2746	0.3375	0.2426	0.5801
   192	0.4017	0.2742	0.3377	0.2424	0.5800
   193	0.4018	0.2743	0.3378	0.2424	0.5801
   194	0.4015	0.2744	0.3375	0.2425	0.5800
   195	0.4016	0.2744	0.3376	0.2425	0.5801
   196	0.4017	0.2743	0.3377	0.2424	0.5801
   197	0.4019	0.2744	0.3378	0.2425	0.5803
   198	0.4017	0.2744	0.3377	0.2425	0.5802
   199	0.4019	0.2744	0.3379	0.2425	0.5803

==> Illustration/example1_e7_001_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.3202	0.1279	0.2778	0.1203	0.3981
     2	0.2835	0.2650	0.2496	0.2351	0.4847
     3	0.3878	0.2459	0.3277	0.2199	0.5476
     4	0.4035	0.2665	0.3389	0.2362	0.5752
     5	0.4245	0.2720	0.3538	0.2406	0.5944
     6	0.4378	0.2807	0.3631	0.2474	0.6105
     7	0.4466	0.2857	0.3692	0.2513	0.6205
     8	0.4556	0.2873	0.3754	0.2526	0.6280
     9	0.4626	0.2906	0.3802	0.2551	0.6353
    10	0.4670	0.2933	0.3832	0.2572	0.6404
    11	0.4748	0.2927	0.3885	0.2567	0.6452
    12	0.4754	0.2972	0.3889	0.2602	0.6491
    13	0.4787	0.2991	0.3912	0.2617	0.6529
    14	0.4809	0.3010	0.3926	0.2632	0.6558
    15	0.4821	0.3032	0.3935	0.2648	0.6583
    16	0.4830	0.3058	0.3941	0.2668	0.6609
    17	0.4840	0.3074	0.3947	0.2680	0.6627
    18	0.4848	0.3087	0.3953	0.2690	0.6643
    19	0.4847	0.3112	0.3952	0.2709	0.6662
    20	0.4852	0.3131	0.3956	0.2724	0.6680
    21	0.4867	0.3144	0.3966	0.2733	0.6699
    22	0.4890	0.3141	0.3981	0.2732	0.6713
    23	0.4891	0.3154	0.3982	0.2742	0.6723
    24	0.4881	0.3172	0.3975	0.2755	0.6730
    25	0.4889	0.3174	0.3981	0.2756	0.6737
    26	0.4890	0.3184	0.3981	0.2764	0.6745
    27	0.4914	0.3181	0.3997	0.2762	0.6759
    28	0.4911	0.3188	0.3995	0.2768	0.6763
    29	0.4910	0.3201	0.3994	0.2777	0.6772
    30	0.4929	0.3200	0.4007	0.2776	0.6783
    31	0.4938	0.3199	0.4013	0.2775	0.6789
    32	0.4940	0.3203	0.4015	0.2779	0.6793
    33	0.4941	0.3206	0.4015	0.2781	0.6796
    34	0.4936	0.3217	0.4012	0.2789	0.6801
    35	0.4950	0.3211	0.4021	0.2785	0.6806
    36	0.4979	0.3195	0.4040	0.2773	0.6813
    37	0.4982	0.3196	0.4043	0.2773	0.6816
    38	0.4991	0.3195	0.4049	0.2773	0.6822
    39	0.4992	0.3201	0.4049	0.2777	0.6826
    40	0.4999	0.3199	0.4054	0.2775	0.6829
    41	0.5006	0.3195	0.4059	0.2772	0.6831
    42	0.5005	0.3205	0.4058	0.2780	0.6838
    43	0.5004	0.3206	0.4057	0.2781	0.6838
    44	0.5012	0.3202	0.4063	0.2778	0.6841
    45	0.5025	0.3197	0.4072	0.2774	0.6845
    46	0.5030	0.3198	0.4075	0.2775	0.6850
    47	0.5033	0.3196	0.4077	0.2774	0.6850
    48	0.5019	0.3209	0.4067	0.2783	0.6850
    49	0.5022	0.3211	0.4069	0.2785	0.6854
    50	0.5021	0.3211	0.4069	0.2784	0.6853
    51	0.5018	0.3219	0.4067	0.2790	0.6857
    52	0.5014	0.3223	0.4064	0.2794	0.6858
    53	0.5016	0.3223	0.4065	0.2794	0.6859
    54	0.5017	0.3224	0.4066	0.2795	0.6861
    55	0.5024	0.3222	0.4071	0.2793	0.6863
    56	0.5029	0.3220	0.4074	0.2792	0.6866
    57	0.5032	0.3222	0.4076	0.2793	0.6869
    58	0.5033	0.3219	0.4077	0.2791	0.6867
    59	0.5037	0.3219	0.4080	0.2791	0.6870
    60	0.5042	0.3217	0.4083	0.2789	0.6872
    61	0.5042	0.3218	0.4083	0.2790	0.6872
    62	0.5045	0.3217	0.4085	0.2789	0.6874
    63	0.5054	0.3211	0.4091	0.2785	0.6876
    64	0.5049	0.3215	0.4087	0.2788	0.6875
    65	0.5058	0.3208	0.4093	0.2782	0.6876
    66	0.5059	0.3211	0.4094	0.2785	0.6879
    67	0.5058	0.3214	0.4093	0.2787	0.6880
    68	0.5062	0.3213	0.4096	0.2786	0.6882
    69	0.5059	0.3216	0.4094	0.2789	0.6883
    70	0.5058	0.3219	0.4093	0.2791	0.6884
    71	0.5057	0.3222	0.4092	0.2793	0.6885
    72	0.5056	0.3223	0.4092	0.2794	0.6886
    73	0.5050	0.3230	0.4088	0.2799	0.6887
    74	0.5049	0.3235	0.4087	0.2803	0.6890
    75	0.5051	0.3235	0.4089	0.2803	0.6891
    76	0.5055	0.3236	0.4091	0.2803	0.6894
    77	0.5050	0.3239	0.4088	0.2806	0.6894
    78	0.5047	0.3242	0.4086	0.2808	0.6894
    79	0.5047	0.3242	0.4086	0.2808	0.6894
    80	0.5049	0.3243	0.4087	0.2809	0.6896
    81	0.5052	0.3244	0.4089	0.2810	0.6899
    82	0.5046	0.3248	0.4085	0.2812	0.6898
    83	0.5049	0.3248	0.4087	0.2813	0.6900
    84	0.5049	0.3250	0.4087	0.2814	0.6902
    85	0.5051	0.3249	0.4089	0.2814	0.6902
    86	0.5051	0.3250	0.4089	0.2814	0.6903
    87	0.5047	0.3254	0.4086	0.2817	0.6903
    88	0.5048	0.3254	0.4087	0.2817	0.6904
    89	0.5054	0.3249	0.4091	0.2814	0.6904
    90	0.5061	0.3246	0.4095	0.2811	0.6906
    91	0.5064	0.3244	0.4097	0.2810	0.6907
    92	0.5062	0.3247	0.4096	0.2811	0.6907
    93	0.5062	0.3247	0.4096	0.2812	0.6908
    94	0.5068	0.3243	0.4100	0.2809	0.6909
    95	0.5070	0.3243	0.4101	0.2809	0.6910
    96	0.5068	0.3247	0.4100	0.2812	0.6912
    97	0.5069	0.3245	0.4101	0.2810	0.6911
    98	0.5072	0.3244	0.4102	0.2810	0.6912
    99	0.5077	0.3241	0.4106	0.2807	0.6913
   100	0.5079	0.3240	0.4107	0.2806	0.6913
   101	0.5077	0.3242	0.4106	0.2808	0.6914
   102	0.5073	0.3245	0.4103	0.2810	0.6913
   103	0.5072	0.3245	0.4102	0.2810	0.6913
   104	0.5072	0.3246	0.4103	0.2811	0.6914
   105	0.5070	0.3249	0.4101	0.2814	0.6915
   106	0.5066	0.3253	0.4098	0.2816	0.6915
   107	0.5068	0.3251	0.4100	0.2815	0.6915
   108	0.5070	0.3250	0.4101	0.2814	0.6915
   109	0.5073	0.3249	0.4103	0.2813	0.6916
   110	0.5072	0.3250	0.4103	0.2814	0.6916
   111	0.5076	0.3248	0.4105	0.2813	0.6917
   112	0.5075	0.3247	0.4104	0.2812	0.6916
   113	0.5078	0.3246	0.4107	0.2811	0.6918
   114	0.5081	0.3244	0.4108	0.2810	0.6918
   115	0.5081	0.3244	0.4109	0.2810	0.6918
   116	0.5081	0.3244	0.4109	0.2809	0.6918
   117	0.5086	0.3241	0.4112	0.2807	0.6919
   118	0.5086	0.3240	0.4112	0.2806	0.6918
   119	0.5088	0.3238	0.4113	0.2805	0.6919
   120	0.5088	0.3240	0.4113	0.2807	0.6920
   121	0.5090	0.3239	0.4115	0.2806	0.6921
   122	0.5088	0.3241	0.4113	0.2808	0.6921
   123	0.5085	0.3244	0.4111	0.2810	0.6921
   124	0.5087	0.3243	0.4112	0.2809	0.6921
   125	0.5086	0.3243	0.4112	0.2809	0.6921
   126	0.5084	0.3246	0.4111	0.2811	0.6922
   127	0.5080	0.3251	0.4108	0.2815	0.6923
   128	0.5081	0.3252	0.4108	0.2816	0.6924
   129	0.5080	0.3253	0.4108	0.2816	0.6924
   130	0.5082	0.3252	0.4109	0.2815	0.6925
   131	0.5081	0.3254	0.4108	0.2817	0.6925
   132	0.5076	0.3256	0.4105	0.2819	0.6924
   133	0.5077	0.3257	0.4106	0.2819	0.6925
   134	0.5080	0.3255	0.4108	0.2818	0.6926
   135	0.5078	0.3259	0.4107	0.2821	0.6927
   136	0.5076	0.3260	0.4105	0.2821	0.6927
   137	0.5078	0.3260	0.4106	0.2821	0.6928
   138	0.5078	0.3260	0.4107	0.2822	0.6928
   139	0.5079	0.3260	0.4107	0.2821	0.6928
   140	0.5079	0.3259	0.4107	0.2821	0.6929
   141	0.5075	0.3263	0.4104	0.2824	0.6928
   142	0.5075	0.3264	0.4104	0.2825	0.6929
   143	0.5080	0.3260	0.4108	0.2821	0.6929
   144	0.5083	0.3258	0.4110	0.2820	0.6930
   145	0.5084	0.3257	0.4110	0.2820	0.6930
   146	0.5082	0.3260	0.4109	0.2821	0.6930
   147	0.5085	0.3258	0.4111	0.2820	0.6931
   148	0.5087	0.3255	0.4113	0.2818	0.6931
   149	0.5086	0.3257	0.4112	0.2820	0.6932
   150	0.5084	0.3258	0.4111	0.2820	0.6931
   151	0.5088	0.3256	0.4113	0.2819	0.6932
   152	0.5090	0.3255	0.4114	0.2818	0.6932
   153	0.5091	0.3255	0.4115	0.2818	0.6933
   154	0.5094	0.3252	0.4117	0.2816	0.6933
   155	0.5090	0.3255	0.4114	0.2818	0.6933
   156	0.5089	0.3256	0.4114	0.2819	0.6933
   157	0.5087	0.3257	0.4112	0.2820	0.6932
   158	0.5087	0.3258	0.4113	0.2820	0.6933
   159	0.5085	0.3260	0.4111	0.2822	0.6933
   160	0.5083	0.3262	0.4110	0.2823	0.6933
   161	0.5085	0.3260	0.4111	0.2822	0.6933
   162	0.5087	0.3259	0.4112	0.2821	0.6933
   163	0.5087	0.3259	0.4113	0.2821	0.6934
   164	0.5089	0.3259	0.4114	0.2821	0.6934
   165	0.5089	0.3258	0.4114	0.2820	0.6934
   166	0.5090	0.3257	0.4114	0.2819	0.6934
   167	0.5091	0.3257	0.4115	0.2819	0.6934
   168	0.5092	0.3256	0.4115	0.2819	0.6934
   169	0.5093	0.3255	0.4116	0.2818	0.6934
   170	0.5093	0.3255	0.4117	0.2818	0.6934
   171	0.5095	0.3253	0.4118	0.2817	0.6934
   172	0.5097	0.3251	0.4119	0.2815	0.6934
   173	0.5097	0.3252	0.4119	0.2815	0.6934
   174	0.5097	0.3252	0.4119	0.2816	0.6935
   175	0.5098	0.3252	0.4119	0.2816	0.6935
   176	0.5098	0.3252	0.4120	0.2816	0.6935
   177	0.5096	0.3254	0.4119	0.2817	0.6936
   178	0.5096	0.3254	0.4118	0.2817	0.6936
   179	0.5095	0.3255	0.4118	0.2818	0.6935
   180	0.5094	0.3256	0.4117	0.2819	0.6936
   181	0.5093	0.3258	0.4116	0.2820	0.6936
   182	0.5092	0.3260	0.4116	0.2822	0.6937
   183	0.5093	0.3259	0.4117	0.2821	0.6938
   184	0.5093	0.3260	0.4116	0.2822	0.6938
   185	0.5091	0.3262	0.4115	0.2823	0.6938
   186	0.5090	0.3262	0.4114	0.2823	0.6937
   187	0.5089	0.3263	0.4114	0.2824	0.6938
   188	0.5090	0.3263	0.4114	0.2824	0.6938
   189	0.5088	0.3264	0.4113	0.2825	0.6938
   190	0.5088	0.3265	0.4113	0.2826	0.6939
   191	0.5089	0.3265	0.4114	0.2826	0.6940
   192	0.5089	0.3266	0.4114	0.2826	0.6940
   193	0.5089	0.3266	0.4114	0.2826	0.6940
   194	0.5089	0.3266	0.4114	0.2826	0.6940
   195	0.5087	0.3267	0.4112	0.2827	0.6939
   196	0.5088	0.3267	0.4113	0.2827	0.6940
   197	0.5091	0.3264	0.4115	0.2825	0.6940
   198	0.5092	0.3264	0.4116	0.2824	0.6940
   199	0.5093	0.3263	0.4117	0.2824	0.6941

==> Illustration/gibbs_ex1_e6_001_200_utility.txt <==

frames	Avgrate1	Avgrate2	Utility1	Utility2	SumUtility	
     1	0.3580	0.1084	0.3060	0.1029	0.4089
     2	0.2903	0.2751	0.2549	0.2431	0.4980
     3	0.3908	0.2574	0.3298	0.2291	0.5589
     4	0.4097	0.2792	0.3434	0.2462	0.5896
     5	0.4300	0.2881	0.3577	0.2532	0.6109
     6	0.4447	0.2944	0.3679	0.2581	0.6259
     7	0.4554	0.2993	0.3753	0.2618	0.6371
     8	0.4640	0.3030	0.3812	0.2647	0.6458
     9	0.4712	0.3056	0.3861	0.2666	0.6528
    10	0.4771	0.3078	0.3901	0.2683	0.6584
    11	0.4815	0.3100	0.3931	0.2700	0.6631
    12	0.4854	0.3118	0.3957	0.2714	0.6670
    13	0.4889	0.3131	0.3980	0.2724	0.6704
    14	0.4913	0.3148	0.3997	0.2737	0.6734
    15	0.4939	0.3159	0.4014	0.2745	0.6759
    16	0.4961	0.3169	0.4028	0.2753	0.6781
    17	0.4978	0.3181	0.4040	0.2762	0.6801
    18	0.4995	0.3189	0.4052	0.2768	0.6819
    19	0.5012	0.3195	0.4063	0.2773	0.6835
    20	0.5028	0.3201	0.4073	0.2777	0.6850
    21	0.5043	0.3205	0.4083	0.2780	0.6863
    22	0.5055	0.3210	0.4091	0.2784	0.6875
    23	0.5065	0.3216	0.4098	0.2788	0.6886
    24	0.5075	0.3221	0.4105	0.2792	0.6896
    25	0.5083	0.3226	0.4110	0.2796	0.6906
    26	0.5090	0.3231	0.4114	0.2800	0.6914
    27	0.5098	0.3234	0.4120	0.2802	0.6922
    28	0.5106	0.3237	0.4125	0.2805	0.6930
    29	0.5115	0.3239	0.4131	0.2806	0.6937
    30	0.5122	0.3242	0.4136	0.2808	0.6944
    31	0.5129	0.3244	0.4140	0.2810	0.6950
    32	0.5134	0.3247	0.4144	0.2812	0.6956
    33	0.5140	0.3249	0.4148	0.2814	0.6961
    34	0.5145	0.3252	0.4151	0.2816	0.6966
    35	0.5147	0.3256	0.4152	0.2819	0.6971
    36	0.5153	0.3257	0.4156	0.2820	0.6976
    37	0.5157	0.3260	0.4159	0.2821	0.6980
    38	0.5161	0.3261	0.4161	0.2823	0.6984
    39	0.5164	0.3264	0.4163	0.2825	0.6988
    40	0.5168	0.3265	0.4166	0.2825	0.6992
    41	0.5172	0.3267	0.4169	0.2827	0.6995
    42	0.5175	0.3268	0.4171	0.2828	0.6999
    43	0.5180	0.3269	0.4174	0.2828	0.7002
    44	0.5183	0.3270	0.4176	0.2829	0.7005
    45	0.5186	0.3271	0.4178	0.2830	0.7008
    46	0.5188	0.3273	0.4179	0.2832	0.7011
    47	0.5189	0.3275	0.4180	0.2833	0.7013
    48	0.5191	0.3277	0.4181	0.2835	0.7016
    49	0.5193	0.3279	0.4182	0.2836	0.7018
    50	0.5196	0.3279	0.4185	0.2836	0.7021
    51	0.5198	0.3280	0.4186	0.2837	0.7023
    52	0.5201	0.3281	0.4188	0.2837	0.7025
    53	0.5203	0.3282	0.4189	0.2838	0.7027
    54	0.5205	0.3282	0.4191	0.2839	0.7029
    55	0.5207	0.3284	0.4192	0.2839	0.7031
    56	0.5209	0.3285	0.4193	0.2840	0.7033
    57	0.5211	0.3285	0.4194	0.2841	0.7035
    58	0.5212	0.3286	0.4195	0.2841	0.7037
    59	0.5214	0.3287	0.4196	0.2842	0.7038
    60	0.5216	0.3288	0.4197	0.2843	0.7040
    61	0.5219	0.3288	0.4199	0.2842	0.7042
    62	0.5220	0.3289	0.4200	0.2843	0.7043
    63	0.5221	0.3289	0.4201	0.2844	0.7045
    64	0.5222	0.3290	0.4202	0.2845	0.7046
    65	0.5224	0.3291	0.4203	0.2845	0.7048
    66	0.5226	0.3291	0.4204	0.2845	0.7049
    67	0.5226	0.3292	0.4204	0.2846	0.7050
    68	0.5228	0.3293	0.4205	0.2846	0.7052
    69	0.5228	0.3294	0.4206	0.2847	0.7053
    70	0.5228	0.3295	0.4206	0.2848	0.7054
    71	0.5229	0.3296	0.4206	0.2849	0.7055
    72	0.5230	0.3297	0.4207	0.2849	0.7056
    73	0.5231	0.3297	0.4208	0.2850	0.7057
    74	0.5232	0.3298	0.4208	0.2850	0.7058
    75	0.5233	0.3299	0.4209	0.2851	0.7060
    76	0.5233	0.3300	0.4209	0.2851	0.7061
    77	0.5234	0.3300	0.4209	0.2852	0.7062
    78	0.5236	0.3300	0.4210	0.2852	0.7063
    79	0.5236	0.3301	0.4211	0.2852	0.7064
    80	0.5237	0.3301	0.4212	0.2853	0.7064
    81	0.5238	0.3302	0.4212	0.2853	0.7065
    82	0.5239	0.3302	0.4213	0.2853	0.7066
    83	0.5240	0.3302	0.4214	0.2853	0.7067
    84	0.5241	0.3303	0.4214	0.2854	0.7068
    85	0.5242	0.3303	0.4215	0.2854	0.7069
    86	0.5243	0.3303	0.4215	0.2854	0.7070
    87	0.5244	0.3304	0.4216	0.2855	0.7070
    88	0.5244	0.3304	0.4216	0.2855	0.7071
    89	0.5245	0.3305	0.4216	0.2855	0.7072
    90	0.5245	0.3305	0.4217	0.2856	0.7073
    91	0.5246	0.3306	0.4217	0.2856	0.7073
    92	0.5247	0.3306	0.4218	0.2856	0.7074
    93	0.5248	0.3306	0.4219	0.2856	0.7075
    94	0.5248	0.3307	0.4219	0.2857	0.7075
    95	0.5249	0.3307	0.4219	0.2857	0.7076
    96	0.5250	0.3307	0.4220	0.2857	0.7077
    97	0.5250	0.3307	0.4220	0.2857	0.7077
    98	0.5251	0.3307	0.4221	0.2857	0.7078
    99	0.5252	0.3307	0.4221	0.2857	0.7079
   100	0.5253	0.3307	0.4222	0.2857	0.7079
   101	0.5254	0.3307	0.4222	0.2857	0.7080
   102	0.5255	0.3307	0.4223	0.2857	0.7080
   103	0.5255	0.3307	0.4224	0.2857	0.7081
   104	0.5256	0.3308	0.4224	0.2858	0.7082
   105	0.5257	0.3308	0.4224	0.2858	0.7082
   106	0.5257	0.3308	0.4225	0.2858	0.7083
   107	0.5258	0.3308	0.4225	0.2858	0.7083
   108	0.5259	0.3308	0.4226	0.2858	0.7084
   109	0.5259	0.3309	0.4226	0.2858	0.7084
   110	0.5259	0.3309	0.4226	0.2859	0.7085
   111	0.5260	0.3309	0.4226	0.2859	0.7085
   112	0.5260	0.3309	0.4227	0.2859	0.7086
   113	0.5261	0.3310	0.4227	0.2859	0.7086
   114	0.5262	0.3309	0.4228	0.2859	0.7086
   115	0.5262	0.3310	0.4228	0.2859	0.7087
   116	0.5263	0.3310	0.4228	0.2859	0.7087
   117	0.5263	0.3310	0.4229	0.2859	0.7088
   118	0.5264	0.3310	0.4229	0.2859	0.7088
   119	0.5264	0.3310	0.4229	0.2860	0.7089
   120	0.5264	0.3311	0.4229	0.2860	0.7089
   121	0.5264	0.3311	0.4229	0.2860	0.7090
   122	0.5264	0.3312	0.4229	0.2860	0.7090
   123	0.5265	0.3311	0.4230	0.2860	0.7090
   124	0.5266	0.3311	0.4230	0.2860	0.7091
   125	0.5266	0.3311	0.4231	0.2860	0.7091
   126	0.5267	0.3311	0.4231	0.2860	0.7091
   127	0.5267	0.3312	0.4231	0.2860	0.7092
   128	0.5268	0.3312	0.4232	0.2860	0.7092
   129	0.5269	0.3312	0.4232	0.2860	0.7093
   130	0.5269	0.3312	0.4232	0.2860	0.7093
   131	0.5270	0.3311	0.4233	0.2860	0.7093
   132	0.5270	0.3312	0.4233	0.2860	0.7094
   133	0.5271	0.3312	0.4233	0.2861	0.7094
   134	0.5271	0.3312	0.4234	0.2861	0.7094
   135	0.5272	0.3312	0.4234	0.2860	0.7095
   136	0.5272	0.3312	0.4234	0.2861	0.7095
   137	0.5272	0.3312	0.4234	0.2861	0.7095
   138	0.5273	0.3312	0.4235	0.2861	0.7096
   139	0.5273	0.3312	0.4235	0.2861	0.7096
   140	0.5273	0.3313	0.4235	0.2861	0.7096
   141	0.5273	0.3313	0.4235	0.2862	0.7097
   142	0.5274	0.3313	0.4235	0.2861	0.7097
   143	0.5274	0.3313	0.4236	0.2862	0.7097
   144	0.5274	0.3313	0.4236	0.2862	0.7097
   145	0.5275	0.3313	0.4236	0.2862	0.7098
   146	0.5275	0.3313	0.4237	0.2861	0.7098
   147	0.5275	0.3313	0.4237	0.2862	0.7098
   148	0.5276	0.3313	0.4237	0.2862	0.7099
   149	0.5276	0.3313	0.4237	0.2862	0.7099
   150	0.5277	0.3313	0.4237	0.2862	0.7099
   151	0.5277	0.3314	0.4237	0.2862	0.7099
   152	0.5277	0.3314	0.4238	0.2862	0.7100
   153	0.5277	0.3314	0.4238	0.2862	0.7100
   154	0.5278	0.3314	0.4238	0.2862	0.7100
   155	0.5278	0.3314	0.4238	0.2862	0.7100
   156	0.5279	0.3314	0.4239	0.2862	0.7101
   157	0.5279	0.3314	0.4239	0.2862	0.7101
   158	0.5279	0.3314	0.4239	0.2862	0.7101
   159	0.5280	0.3314	0.4239	0.2862	0.7101
   160	0.5280	0.3314	0.4240	0.2862	0.7102
   161	0.5280	0.3314	0.4240	0.2862	0.7102
   162	0.5280	0.3314	0.4240	0.2862	0.7102
   163	0.5280	0.3314	0.4240	0.2862	0.7102
   164	0.5281	0.3314	0.4240	0.2862	0.7102
   165	0.5281	0.3314	0.4240	0.2863	0.7103
   166	0.5281	0.3314	0.4240	0.2863	0.7103
   167	0.5281	0.3314	0.4240	0.2863	0.7103
   168	0.5282	0.3314	0.4241	0.2863	0.7103
   169	0.5282	0.3315	0.4241	0.2863	0.7104
   170	0.5282	0.3315	0.4241	0.2863	0.7104
   171	0.5282	0.3315	0.4241	0.2863	0.7104
   172	0.5282	0.3315	0.4241	0.2863	0.7104
   173	0.5283	0.3315	0.4241	0.2863	0.7104
   174	0.5283	0.3315	0.4241	0.2863	0.7105
   175	0.5283	0.3315	0.4241	0.2863	0.7105
   176	0.5283	0.3315	0.4242	0.2863	0.7105
   177	0.5283	0.3316	0.4242	0.2864	0.7105
   178	0.5283	0.3316	0.4242	0.2864	0.7105
   179	0.5283	0.3316	0.4242	0.2864	0.7106
   180	0.5284	0.3316	0.4242	0.2864	0.7106
   181	0.5284	0.3316	0.4242	0.2864	0.7106
   182	0.5284	0.3316	0.4242	0.2864	0.7106
   183	0.5284	0.3316	0.4242	0.2864	0.7106
   184	0.5284	0.3316	0.4242	0.2864	0.7106
   185	0.5284	0.3316	0.4243	0.2864	0.7107
   186	0.5285	0.3317	0.4243	0.2864	0.7107
   187	0.5285	0.3317	0.4243	0.2864	0.7107
   188	0.5285	0.3317	0.4243	0.2864	0.7107
   189	0.5285	0.3317	0.4243	0.2864	0.7107
   190	0.5285	0.3317	0.4243	0.2864	0.7107
   191	0.5286	0.3317	0.4243	0.2864	0.7108
   192	0.5286	0.3317	0.4243	0.2865	0.7108
   193	0.5286	0.3317	0.4243	0.2865	0.7108
   194	0.5286	0.3317	0.4243	0.2865	0.7108
   195	0.5286	0.3317	0.4243	0.2865	0.7108
   196	0.5286	0.3317	0.4244	0.2865	0.7108
   197	0.5286	0.3318	0.4244	0.2865	0.7109
   198	0.5286	0.3318	0.4244	0.2865	0.7109
   199	0.5286	0.3318	0.4244	0.2865	0.7109

==> geo_utility_recent/Channel_selec/0_1Gnum_11.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	SumUtility
1.00614e+09	    0.7125	    0.6494	    0.6248	    0.6963	    0.7871	     0.694	
2.00576e+09	    0.7111	    0.6497	    0.6244	    0.6961	    0.7876	    0.6938	
3.0067e+09	    0.7116	    0.6494	    0.6248	    0.6954	    0.7873	    0.6937	
4.00823e+09	     0.712	    0.6495	    0.6251	    0.6952	    0.7877	    0.6939	
5.0064e+09	    0.7121	    0.6489	    0.6248	    0.6956	    0.7879	    0.6939	
5.99764e+09	    0.7119	    0.6492	    0.6244	    0.6957	    0.7878	    0.6938	
6.99693e+09	     0.712	    0.6489	    0.6246	    0.6956	    0.7877	    0.6938	
7.99934e+09	    0.7119	    0.6489	    0.6247	    0.6956	    0.7878	    0.6938	
8.99618e+09	    0.7122	    0.6491	    0.6245	    0.6956	    0.7876	    0.6938	
9.99416e+09	    0.7122	    0.6489	    0.6245	    0.6957	    0.7875	    0.6938	
1.09958e+10	    0.7123	     0.649	    0.6245	    0.6954	    0.7875	    0.6937	
1.19957e+10	    0.7123	    0.6491	    0.6247	    0.6955	    0.7875	    0.6938	
1.29976e+10	    0.7123	    0.6491	    0.6248	    0.6955	    0.7875	    0.6938	
1.39979e+10	    0.7124	    0.6491	    0.6247	    0.6954	    0.7874	    0.6938	
1.50007e+10	    0.7124	    0.6491	    0.6247	    0.6954	    0.7875	    0.6938	
1.59979e+10	    0.7126	    0.6491	    0.6248	    0.6954	    0.7874	    0.6938	
1.70067e+10	    0.7127	     0.649	    0.6247	    0.6953	    0.7873	    0.6938	
1.80039e+10	    0.7127	    0.6491	    0.6248	    0.6952	    0.7873	    0.6938	
1.90011e+10	    0.7127	    0.6491	    0.6249	     0.695	    0.7873	    0.6938	
2.00019e+10	    0.7127	     0.649	    0.6249	    0.6951	    0.7872	    0.6938	
2.10071e+10	    0.7126	     0.649	    0.6249	    0.6951	    0.7872	    0.6938	
2.20081e+10	    0.7126	     0.649	    0.6248	    0.6951	    0.7872	    0.6937	
2.30112e+10	    0.7127	     0.649	    0.6248	    0.6951	    0.7871	    0.6937	
2.40053e+10	    0.7127	    0.6489	    0.6248	    0.6951	    0.7871	    0.6937	
2.50071e+10	    0.7127	     0.649	    0.6248	    0.6951	    0.7871	    0.6937	
2.60023e+10	    0.7127	     0.649	    0.6248	    0.6951	    0.7871	    0.6937	
2.7003e+10	    0.7128	     0.649	    0.6249	    0.6951	    0.7871	    0.6938	
2.80052e+10	    0.7128	    0.6491	    0.6249	    0.6951	    0.7871	    0.6938	
2.89958e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7871	    0.6938	
2.99939e+10	    0.7128	     0.649	    0.6249	    0.6951	    0.7871	    0.6938	
3.09945e+10	    0.7128	     0.649	    0.6249	    0.6951	    0.7872	    0.6938	
3.19925e+10	    0.7127	     0.649	    0.6249	    0.6952	    0.7872	    0.6938	
3.29927e+10	    0.7127	    0.6491	    0.6249	    0.6951	    0.7872	    0.6938	
3.39898e+10	    0.7127	    0.6491	    0.6249	    0.6951	    0.7872	    0.6938	
3.49945e+10	    0.7127	    0.6491	    0.6248	    0.6951	    0.7872	    0.6938	
3.59987e+10	    0.7127	    0.6491	    0.6248	    0.6951	    0.7872	    0.6938	
3.70043e+10	    0.7127	    0.6491	    0.6248	    0.6951	    0.7872	    0.6938	
3.80019e+10	    0.7127	     0.649	    0.6247	    0.6952	    0.7872	    0.6938	
3.8991e+10	    0.7127	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
3.99937e+10	    0.7127	     0.649	    0.6248	    0.6952	    0.7872	    0.6938	
4.09972e+10	    0.7127	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
4.19961e+10	    0.7127	    0.6491	    0.6248	    0.6951	    0.7872	    0.6938	
4.30065e+10	    0.7128	    0.6491	    0.6247	    0.6951	    0.7872	    0.6938	
4.40044e+10	    0.7129	     0.649	    0.6247	    0.6951	    0.7872	    0.6938	
4.50083e+10	    0.7129	     0.649	    0.6247	     0.695	    0.7872	    0.6938	
4.60056e+10	    0.7128	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
4.70059e+10	    0.7128	     0.649	    0.6249	    0.6951	    0.7871	    0.6938	
4.80082e+10	    0.7128	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
4.90047e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
5.00083e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
5.10072e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7871	    0.6938	
5.2007e+10	    0.7128	    0.6489	     0.625	     0.695	    0.7871	    0.6938	
5.30059e+10	    0.7128	    0.6489	     0.625	     0.695	    0.7872	    0.6938	
5.40082e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
5.49972e+10	    0.7129	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
5.60054e+10	    0.7129	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
5.7004e+10	    0.7129	    0.6489	    0.6249	     0.695	    0.7872	    0.6938	
5.79977e+10	    0.7129	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
5.89879e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
5.9982e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
6.09859e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
6.19889e+10	    0.7128	     0.649	    0.6249	     0.695	    0.7872	    0.6938	
6.29863e+10	    0.7128	    0.6489	    0.6249	    0.6951	    0.7872	    0.6938	
6.39781e+10	    0.7128	    0.6489	    0.6249	    0.6951	    0.7872	    0.6938	
6.49783e+10	    0.7128	     0.649	    0.6249	    0.6951	    0.7872	    0.6938	
6.59813e+10	    0.7128	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
6.69799e+10	    0.7128	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
6.79844e+10	    0.7128	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
6.89867e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
6.99903e+10	    0.7129	    0.6489	    0.6248	    0.6951	    0.7872	    0.6938	
7.09963e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
7.19978e+10	    0.7129	    0.6489	    0.6248	    0.6951	    0.7872	    0.6938	
7.29935e+10	    0.7129	    0.6489	    0.6248	    0.6951	    0.7872	    0.6938	
7.39938e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
7.49905e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7872	    0.6938	
7.59918e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7871	    0.6938	
7.69946e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7871	    0.6938	
7.80022e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7871	    0.6938	
7.90021e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
8.00038e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7871	    0.6938	
8.10043e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7871	    0.6938	
8.20064e+10	    0.7129	     0.649	    0.6248	    0.6951	    0.7871	    0.6938	
8.30069e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7872	    0.6938	
8.40073e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7872	    0.6938	
8.50035e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7872	    0.6938	
8.60087e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7872	    0.6938	
8.70143e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7872	    0.6938	
8.8023e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
8.90147e+10	    0.7129	    0.6491	    0.6248	     0.695	    0.7871	    0.6938	
9.0019e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
9.10195e+10	    0.7129	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
9.20176e+10	     0.713	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
9.3007e+10	     0.713	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
9.40012e+10	     0.713	     0.649	    0.6248	     0.695	    0.7871	    0.6938	
9.49997e+10	    0.7129	     0.649	    0.6247	     0.695	    0.7871	    0.6938	
9.59914e+10	    0.7129	    0.6489	    0.6248	     0.695	    0.7871	    0.6938	
9.69937e+10	     0.713	    0.6489	    0.6247	     0.695	    0.7871	    0.6937	
9.7998e+10	    0.7129	    0.6489	    0.6247	     0.695	    0.7871	    0.6937	
9.89963e+10	     0.713	    0.6489	    0.6247	     0.695	    0.7871	    0.6938	
9.99981e+10	     0.713	    0.6489	    0.6247	     0.695	    0.7871	    0.6938	


==> geo_utility_recent/Channel_selec/1_Cnum_8_3.txt <==
Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	SumUtility	
100027096	         	0.7226	         	0.6815	         	0.6536	         	0.6989	         	0.732    0.6977
200030302	         	0.7223	         	0.6835	         	0.6572	         	0.6994	         	0.7387    0.7002
300034745	         	0.7218	         	0.6817	         	0.6569	         	0.698	         	0.7407    0.6998
400062761	         	0.7211	         	0.6817	         	0.6562	         	0.6984	         	0.7399    0.6995
500064388	         	0.7212	         	0.6801	         	0.6551	         	0.6992	         	0.7418    0.6995
600129585	         	0.7222	         	0.6799	         	0.6553	         	0.6987	         	0.7429    0.6998
700143259	         	0.7222	         	0.6806	         	0.6546	         	0.6987	         	0.7449    0.7002
800146640	         	0.7234	         	0.6807	         	0.6543	         	0.6979	         	0.7468    0.7006
900147345	         	0.7237	         	0.6806	         	0.6538	         	0.6981	         	0.7483    0.7009
1000169438	         	0.7235	         	0.6811	         	0.654	         	0.6982	         	0.7492    0.7012
1100177549	         	0.7238	         	0.6819	         	0.6535	         	0.6982	         	0.75    0.7015
1200196143	         	0.7237	         	0.6815	         	0.6535	         	0.6984	         	0.7511    0.7016
1300197518	         	0.7243	         	0.6815	         	0.6528	         	0.6984	         	0.7524    0.7019
1400288318	         	0.7242	         	0.681	         	0.6529	         	0.6983	         	0.7532    0.7019
1500289463	         	0.7244	         	0.6807	         	0.653	         	0.6984	         	0.7541    0.7021
1600328404	         	0.7249	         	0.6802	         	0.653	         	0.6985	         	0.755    0.7023
1700329994	         	0.7249	         	0.6805	         	0.6535	         	0.6979	         	0.7557    0.7025
1800332222	         	0.7253	         	0.6809	         	0.6529	         	0.6976	         	0.7568    0.7027
1900343927	         	0.7256	         	0.6805	         	0.653	         	0.6976	         	0.7577    0.7029
2000373758	         	0.7263	         	0.6804	         	0.6526	         	0.6978	         	0.7586    0.7031
2100493132	         	0.7266	         	0.6808	         	0.6528	         	0.6975	         	0.7592    0.7034
2200537278	         	0.7265	         	0.6808	         	0.6532	         	0.6977	         	0.7599    0.7036
2300597836	         	0.7265	         	0.6803	         	0.6531	         	0.6983	         	0.7608    0.7038
2400599060	         	0.7268	         	0.6803	         	0.6527	         	0.6985	         	0.7617     0.704
2500633994	         	0.7269	         	0.6799	         	0.6529	         	0.6986	         	0.7625    0.7042
2600661375	         	0.7274	         	0.6801	         	0.6523	         	0.6988	         	0.7633    0.7044
2700677219	         	0.7276	         	0.6796	         	0.6521	         	0.699	         	0.7643    0.7045
2800712940	         	0.7275	         	0.6797	         	0.6517	         	0.6992	         	0.7648    0.7046
2900744873	         	0.7274	         	0.6796	         	0.6514	         	0.6996	         	0.7656    0.7047
3000748779	         	0.7274	         	0.6794	         	0.6515	         	0.6996	         	0.7663    0.7049
3100748780	         	0.7279	         	0.6792	         	0.6512	         	0.6994	         	0.7669    0.7049
3200771029	         	0.7282	         	0.6792	         	0.6512	         	0.6993	         	0.7677    0.7051
3300776180	         	0.7281	         	0.6791	         	0.6511	         	0.6994	         	0.7682    0.7052
3400777096	         	0.7285	         	0.6786	         	0.6511	         	0.6993	         	0.7688    0.7053
3500794471	         	0.7286	         	0.6786	         	0.6509	         	0.6995	         	0.7693    0.7054
3600797436	         	0.7287	         	0.6784	         	0.6509	         	0.6995	         	0.77    0.7055
3700804572	         	0.7287	         	0.6783	         	0.6508	         	0.6995	         	0.7706    0.7056
3800852080	         	0.7289	         	0.6784	         	0.651	         	0.6993	         	0.7711    0.7057
3900904098	         	0.729	         	0.6781	         	0.6509	         	0.6994	         	0.7715    0.7058
4000925477	         	0.7291	         	0.6782	         	0.6506	         	0.6994	         	0.772    0.7059
4100925826	         	0.729	         	0.6782	         	0.6504	         	0.6996	         	0.7725    0.7059
4200956893	         	0.7291	         	0.6781	         	0.6504	         	0.6994	         	0.773     0.706
4300987530	         	0.7291	         	0.6783	         	0.6502	         	0.6997	         	0.7734    0.7061
4401004265	         	0.729	         	0.6784	         	0.6503	         	0.6997	         	0.7737    0.7062
4501015054	         	0.7291	         	0.6785	         	0.6505	         	0.6997	         	0.7739    0.7063
4601023675	         	0.7291	         	0.6784	         	0.6504	         	0.6997	         	0.7743    0.7064
4701036176	         	0.7292	         	0.6784	         	0.6503	         	0.6998	         	0.7745    0.7065
4801054407	         	0.7292	         	0.6786	         	0.6504	         	0.6997	         	0.7748    0.7065
4901093005	         	0.7292	         	0.6786	         	0.6504	         	0.6997	         	0.7752    0.7066
5001101527	         	0.7292	         	0.6786	         	0.6504	         	0.6997	         	0.7754    0.7067
5101103985	         	0.7293	         	0.6785	         	0.6504	         	0.6995	         	0.7757    0.7067
5201109753	         	0.7295	         	0.6785	         	0.6502	         	0.6996	         	0.776    0.7067
5301110449	         	0.7295	         	0.6784	         	0.6501	         	0.6997	         	0.7763    0.7068
5401137861	         	0.7295	         	0.6784	         	0.6503	         	0.6997	         	0.7765    0.7069
5501138112	         	0.7296	         	0.6782	         	0.6502	         	0.6995	         	0.7767    0.7068
5601138970	         	0.7295	         	0.6782	         	0.6504	         	0.6995	         	0.7768    0.7069
5701175040	         	0.7294	         	0.678	         	0.6503	         	0.6996	         	0.7771    0.7069
5801196221	         	0.7294	         	0.678	         	0.6503	         	0.6995	         	0.7773    0.7069
5901214962	         	0.7294	         	0.6781	         	0.6502	         	0.6995	         	0.7775    0.7069
6001272098	         	0.7294	         	0.6782	         	0.6501	         	0.6995	         	0.7776     0.707
6101284663	         	0.7296	         	0.6783	         	0.6499	         	0.6993	         	0.7779     0.707
6201296423	         	0.7296	         	0.6784	         	0.65	         	0.6992	         	0.7781    0.7071
6301305255	         	0.7298	         	0.6785	         	0.6498	         	0.6992	         	0.7783    0.7071
6401324141	         	0.7299	         	0.6785	         	0.6499	         	0.6992	         	0.7784    0.7072
6501330795	         	0.7298	         	0.6786	         	0.6498	         	0.6992	         	0.7785    0.7072
6601339216	         	0.7298	         	0.6785	         	0.6499	         	0.6992	         	0.7787    0.7072
6701375194	         	0.7297	         	0.6786	         	0.6499	         	0.6992	         	0.7789    0.7073
6801413852	         	0.7298	         	0.6786	         	0.65	         	0.6992	         	0.7789    0.7073
6901439279	         	0.7299	         	0.6785	         	0.6499	         	0.6992	         	0.7791    0.7073
7001442936	         	0.7299	         	0.6785	         	0.6499	         	0.6993	         	0.7792    0.7073
7101458678	         	0.7299	         	0.6785	         	0.65	         	0.6992	         	0.7794    0.7074
7201512303	         	0.7299	         	0.6786	         	0.6499	         	0.6993	         	0.7795    0.7075
7301527521	         	0.73	         	0.6786	         	0.6499	         	0.6992	         	0.7797    0.7075
7401561184	         	0.73	         	0.6786	         	0.65	         	0.6991	         	0.7798    0.7075
7501580010	         	0.7299	         	0.6787	         	0.6501	         	0.6992	         	0.7798    0.7075
7601597401	         	0.7299	         	0.6788	         	0.6501	         	0.6992	         	0.7799    0.7076
7701601358	         	0.7299	         	0.6787	         	0.6501	         	0.6992	         	0.7801    0.7076
7801642735	         	0.73	         	0.6787	         	0.6501	         	0.6992	         	0.7802    0.7076
7901652108	         	0.73	         	0.6788	         	0.6501	         	0.6992	         	0.7803    0.7077
8001667974	         	0.73	         	0.6788	         	0.6502	         	0.6991	         	0.7805    0.7077
8101682376	         	0.73	         	0.6787	         	0.6503	         	0.6991	         	0.7805    0.7077
8201701852	         	0.7301	         	0.6789	         	0.6502	         	0.6991	         	0.7806    0.7078
8301721678	         	0.7303	         	0.6789	         	0.6502	         	0.6992	         	0.7806    0.7078
8401778453	         	0.7304	         	0.679	         	0.6501	         	0.6991	         	0.7807    0.7079
8501797303	         	0.7305	         	0.679	         	0.6501	         	0.699	         	0.7809    0.7079
8601800114	         	0.7306	         	0.6789	         	0.65	         	0.6991	         	0.781    0.7079
8701802840	         	0.7307	         	0.6788	         	0.6501	         	0.699	         	0.7811     0.708
8801816507	         	0.7307	         	0.6788	         	0.6501	         	0.699	         	0.7813     0.708
8901817641	         	0.7307	         	0.6788	         	0.65	         	0.699	         	0.7814     0.708
9001842336	         	0.7307	         	0.6788	         	0.6499	         	0.6991	         	0.7815     0.708
9101850761	         	0.7307	         	0.6788	         	0.6498	         	0.6991	         	0.7815     0.708
9201863189	         	0.7306	         	0.6788	         	0.6499	         	0.6993	         	0.7816     0.708
9301920979	         	0.7307	         	0.6788	         	0.6499	         	0.6993	         	0.7817    0.7081
9401933065	         	0.7308	         	0.6788	         	0.6499	         	0.6993	         	0.7818    0.7081
9501949768	         	0.7309	         	0.6787	         	0.6499	         	0.6994	         	0.7819    0.7081
9601958310	         	0.7309	         	0.6787	         	0.6498	         	0.6993	         	0.7819    0.7081
9701960982	         	0.731	         	0.6786	         	0.6498	         	0.6992	         	0.7819    0.7081
9801993343	         	0.731	         	0.6787	         	0.6498	         	0.6992	         	0.782    0.7082
9902003692	         	0.731	         	0.6788	         	0.6497	         	0.6992	         	0.782    0.7081
10002017989	         	0.7311	         	0.6788	         	0.6497	         	0.6992	         	0.782    0.7082
10102018531	         	0.7311	         	0.6787	         	0.6498	         	0.6991	         	0.7821    0.7082
10202028233	         	0.7311	         	0.6787	         	0.6498	         	0.699	         	0.7822    0.7082
10302077517	         	0.7311	         	0.6787	         	0.6498	         	0.6991	         	0.7822    0.7082
10402122093	         	0.7311	         	0.6788	         	0.6498	         	0.699	         	0.7824    0.7082
10502122612	         	0.7311	         	0.6787	         	0.6498	         	0.6991	         	0.7824    0.7082
10602137620	         	0.7311	         	0.6787	         	0.6498	         	0.6991	         	0.7824    0.7082
10702159006	         	0.7312	         	0.6787	         	0.6498	         	0.6992	         	0.7825    0.7083
10802166100	         	0.7313	         	0.6787	         	0.6498	         	0.6992	         	0.7826    0.7083
10902172817	         	0.7313	         	0.6787	         	0.6497	         	0.6992	         	0.7827    0.7083
11002220860	         	0.7313	         	0.6787	         	0.6498	         	0.6993	         	0.7827    0.7084
11102222397	         	0.7312	         	0.6789	         	0.6498	         	0.6994	         	0.7827    0.7084
11202233888	         	0.7312	         	0.6788	         	0.6498	         	0.6994	         	0.7828    0.7084
11302234637	         	0.7312	         	0.6788	         	0.6499	         	0.6994	         	0.7828    0.7084
11402234638	         	0.7312	         	0.6789	         	0.6498	         	0.6994	         	0.7829    0.7084
11502243404	         	0.7312	         	0.6788	         	0.6498	         	0.6995	         	0.7829    0.7084
11602258354	         	0.7312	         	0.6788	         	0.6497	         	0.6995	         	0.783    0.7084
11702270745	         	0.7312	         	0.6788	         	0.6497	         	0.6995	         	0.783    0.7084
11802318254	         	0.7312	         	0.6787	         	0.6498	         	0.6995	         	0.783    0.7084
11902322429	         	0.7313	         	0.6788	         	0.6498	         	0.6995	         	0.783    0.7085
12002324985	         	0.7312	         	0.6788	         	0.6498	         	0.6995	         	0.783    0.7085
12102327603	         	0.7312	         	0.6788	         	0.6498	         	0.6995	         	0.7831    0.7085
12202353549	         	0.7312	         	0.6788	         	0.6499	         	0.6995	         	0.7832    0.7085
12302412638	         	0.7312	         	0.6789	         	0.6499	         	0.6994	         	0.7832    0.7085
12402417438	         	0.7311	         	0.6789	         	0.6499	         	0.6994	         	0.7832    0.7085
12502423558	         	0.7311	         	0.679	         	0.6499	         	0.6994	         	0.7833    0.7085
12602440186	         	0.7311	         	0.6789	         	0.65	         	0.6994	         	0.7834    0.7086
12702454486	         	0.7311	         	0.679	         	0.6499	         	0.6995	         	0.7834    0.7086
12802457978	         	0.7311	         	0.679	         	0.6499	         	0.6994	         	0.7835    0.7086
12902493079	         	0.7311	         	0.679	         	0.65	         	0.6995	         	0.7835    0.7086
13002499801	         	0.7311	         	0.679	         	0.6499	         	0.6995	         	0.7835    0.7086
13102520381	         	0.7312	         	0.679	         	0.6499	         	0.6995	         	0.7836    0.7086
13202535158	         	0.7312	         	0.6789	         	0.6499	         	0.6995	         	0.7837    0.7086
13302542275	         	0.7311	         	0.6789	         	0.65	         	0.6995	         	0.7837    0.7086
13402544279	         	0.7312	         	0.6789	         	0.6499	         	0.6994	         	0.7838    0.7087
13502574219	         	0.7312	         	0.6789	         	0.6499	         	0.6995	         	0.7838    0.7087
13602585943	         	0.7312	         	0.679	         	0.6499	         	0.6994	         	0.7839    0.7087
13702609738	         	0.7312	         	0.679	         	0.6499	         	0.6994	         	0.7839    0.7087
13802614154	         	0.7312	         	0.679	         	0.6499	         	0.6995	         	0.7839    0.7087
13902624056	         	0.7312	         	0.6789	         	0.6499	         	0.6995	         	0.784    0.7087
14002628291	         	0.7313	         	0.6788	         	0.6499	         	0.6995	         	0.784    0.7087
14102644786	         	0.7313	         	0.6788	         	0.6498	         	0.6995	         	0.7841    0.7087
14202652730	         	0.7313	         	0.6789	         	0.6498	         	0.6995	         	0.7842    0.7087
14302684806	         	0.7313	         	0.6789	         	0.6497	         	0.6995	         	0.7842    0.7087
14402697157	         	0.7313	         	0.6789	         	0.6497	         	0.6995	         	0.7843    0.7087
14502705812	         	0.7313	         	0.6789	         	0.6496	         	0.6995	         	0.7843    0.7087
14602729419	         	0.7314	         	0.6789	         	0.6496	         	0.6995	         	0.7844    0.7087
14702737854	         	0.7314	         	0.6789	         	0.6495	         	0.6995	         	0.7845    0.7088
14802756887	         	0.7313	         	0.6789	         	0.6496	         	0.6995	         	0.7845    0.7088
14902809424	         	0.7314	         	0.6789	         	0.6496	         	0.6995	         	0.7845    0.7088
15002825690	         	0.7314	         	0.6789	         	0.6496	         	0.6995	         	0.7845    0.7088
15102840593	         	0.7313	         	0.6789	         	0.6495	         	0.6995	         	0.7846    0.7088
15202855289	         	0.7313	         	0.6788	         	0.6496	         	0.6995	         	0.7846    0.7088
15302960560	         	0.7314	         	0.6787	         	0.6496	         	0.6995	         	0.7847    0.7088
15402962587	         	0.7314	         	0.6787	         	0.6495	         	0.6996	         	0.7847    0.7088
15502976632	         	0.7314	         	0.6788	         	0.6496	         	0.6995	         	0.7847    0.7088
15602990459	         	0.7314	         	0.6788	         	0.6495	         	0.6996	         	0.7847    0.7088
15703004883	         	0.7314	         	0.6787	         	0.6495	         	0.6996	         	0.7847    0.7088
15803005697	         	0.7315	         	0.6787	         	0.6495	         	0.6996	         	0.7848    0.7088
15903007363	         	0.7315	         	0.6787	         	0.6496	         	0.6995	         	0.7848    0.7088
16003008268	         	0.7315	         	0.6787	         	0.6496	         	0.6995	         	0.7848    0.7088
16103016870	         	0.7315	         	0.6787	         	0.6495	         	0.6996	         	0.7849    0.7088
16203069242	         	0.7315	         	0.6788	         	0.6496	         	0.6996	         	0.7849    0.7089
16303100327	         	0.7314	         	0.6788	         	0.6496	         	0.6996	         	0.7849    0.7089
16403123165	         	0.7314	         	0.6788	         	0.6496	         	0.6997	         	0.7849    0.7089
16503156741	         	0.7314	         	0.6788	         	0.6496	         	0.6996	         	0.785    0.7089
16603163083	         	0.7314	         	0.6788	         	0.6496	         	0.6996	         	0.785    0.7089
16703204985	         	0.7315	         	0.6788	         	0.6496	         	0.6996	         	0.785    0.7089
16803277582	         	0.7315	         	0.6788	         	0.6495	         	0.6996	         	0.785    0.7089
16903298855	         	0.7315	         	0.6788	         	0.6495	         	0.6996	         	0.7851    0.7089
17003319440	         	0.7315	         	0.6789	         	0.6496	         	0.6996	         	0.7851    0.7089
17103352456	         	0.7315	         	0.6788	         	0.6496	         	0.6996	         	0.7851    0.7089
17203352909	         	0.7315	         	0.6789	         	0.6496	         	0.6996	         	0.7851    0.7089
17303370263	         	0.7315	         	0.6789	         	0.6496	         	0.6996	         	0.7852     0.709
17403371606	         	0.7315	         	0.6789	         	0.6496	         	0.6996	         	0.7852     0.709
17503382497	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7852     0.709
17603394111	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7853     0.709
17703410719	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7853     0.709
17803442265	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7853     0.709
17903444968	         	0.7315	         	0.6791	         	0.6496	         	0.6996	         	0.7853     0.709
18003446398	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7853     0.709
18103474444	         	0.7316	         	0.679	         	0.6496	         	0.6996	         	0.7854     0.709
18203495690	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7854     0.709
18303501012	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7854     0.709
18403521259	         	0.7316	         	0.679	         	0.6496	         	0.6996	         	0.7854     0.709
18503527029	         	0.7315	         	0.679	         	0.6496	         	0.6996	         	0.7854     0.709
18603558007	         	0.7315	         	0.679	         	0.6497	         	0.6996	         	0.7854     0.709
18703576429	         	0.7316	         	0.6789	         	0.6497	         	0.6997	         	0.7854    0.7091
18803577019	         	0.7315	         	0.6789	         	0.6497	         	0.6997	         	0.7855    0.7091
18903587296	         	0.7315	         	0.6789	         	0.6497	         	0.6997	         	0.7855    0.7091
19003591581	         	0.7315	         	0.6789	         	0.6497	         	0.6997	         	0.7855    0.7091
19103598041	         	0.7315	         	0.6789	         	0.6498	         	0.6996	         	0.7855    0.7091
19203644135	         	0.7315	         	0.6789	         	0.6498	         	0.6997	         	0.7855    0.7091
19303658295	         	0.7315	         	0.6789	         	0.6498	         	0.6997	         	0.7855    0.7091
19403671815	         	0.7315	         	0.6789	         	0.6499	         	0.6997	         	0.7856    0.7091
19503693838	         	0.7315	         	0.6789	         	0.6498	         	0.6996	         	0.7855    0.7091
19603704116	         	0.7315	         	0.6789	         	0.6499	         	0.6997	         	0.7856    0.7091
19703722135	         	0.7315	         	0.6788	         	0.6499	         	0.6997	         	0.7856    0.7091
19803742559	         	0.7315	         	0.6788	         	0.6499	         	0.6997	         	0.7856    0.7091
19903750805	         	0.7315	         	0.6789	         	0.6499	         	0.6997	         	0.7856    0.7091
20003787616	         	0.7315	         	0.6788	         	0.6499	         	0.6997	         	0.7857    0.7091
20103796562	         	0.7316	         	0.6787	         	0.6499	         	0.6997	         	0.7857    0.7091
20203798928	         	0.7316	         	0.6787	         	0.6499	         	0.6996	         	0.7857    0.7091
20303856618	         	0.7316	         	0.6787	         	0.6499	         	0.6996	         	0.7858    0.7091
20403887839	         	0.7316	         	0.6787	         	0.6499	         	0.6997	         	0.7858    0.7091
20503894487	         	0.7316	         	0.6787	         	0.6498	         	0.6997	         	0.7858    0.7091
20603898723	         	0.7316	         	0.6787	         	0.6498	         	0.6996	         	0.7858    0.7091
20703902624	         	0.7317	         	0.6788	         	0.6498	         	0.6997	         	0.7858    0.7091
20803910059	         	0.7317	         	0.6788	         	0.6498	         	0.6996	         	0.7858    0.7091
20903916164	         	0.7317	         	0.6788	         	0.6498	         	0.6996	         	0.7859    0.7092
21003921272	         	0.7317	         	0.6788	         	0.6498	         	0.6996	         	0.7859    0.7091
21103929100	         	0.7317	         	0.6787	         	0.6498	         	0.6996	         	0.7859    0.7092
21203938374	         	0.7317	         	0.6787	         	0.6498	         	0.6996	         	0.7859    0.7092
21303944825	         	0.7318	         	0.6787	         	0.6498	         	0.6997	         	0.7859    0.7092
21403957810	         	0.7318	         	0.6787	         	0.6498	         	0.6997	         	0.7859    0.7092
21503967889	         	0.7318	         	0.6787	         	0.6498	         	0.6997	         	0.786    0.7092
21603976218	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.786    0.7092
21703991532	         	0.7318	         	0.6787	         	0.6498	         	0.6997	         	0.786    0.7092
21803994019	         	0.7318	         	0.6787	         	0.6498	         	0.6997	         	0.786    0.7092
21904018703	         	0.7318	         	0.6786	         	0.6498	         	0.6997	         	0.7861    0.7092
22004021945	         	0.7318	         	0.6786	         	0.6497	         	0.6997	         	0.7861    0.7092
22104107907	         	0.7318	         	0.6786	         	0.6498	         	0.6996	         	0.7861    0.7092
22204132608	         	0.7319	         	0.6786	         	0.6497	         	0.6996	         	0.7861    0.7092
22304139302	         	0.7319	         	0.6786	         	0.6497	         	0.6996	         	0.7861    0.7092
22404141165	         	0.7318	         	0.6787	         	0.6497	         	0.6996	         	0.7861    0.7092
22504167659	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.7862    0.7092
22604176721	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.7862    0.7092
22704183151	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.7862    0.7092
22804188377	         	0.7319	         	0.6786	         	0.6497	         	0.6996	         	0.7862    0.7092
22904218568	         	0.7318	         	0.6786	         	0.6497	         	0.6997	         	0.7862    0.7092
23004248667	         	0.7318	         	0.6786	         	0.6497	         	0.6996	         	0.7862    0.7092
23104269485	         	0.7318	         	0.6786	         	0.6497	         	0.6997	         	0.7862    0.7092
23204278302	         	0.7318	         	0.6786	         	0.6497	         	0.6997	         	0.7862    0.7092
23304284649	         	0.7318	         	0.6786	         	0.6497	         	0.6997	         	0.7863    0.7092
23404301615	         	0.7318	         	0.6786	         	0.6496	         	0.6997	         	0.7863    0.7092
23504318073	         	0.7318	         	0.6786	         	0.6497	         	0.6997	         	0.7863    0.7092
23604318305	         	0.7318	         	0.6787	         	0.6496	         	0.6997	         	0.7863    0.7092
23704319587	         	0.7319	         	0.6786	         	0.6496	         	0.6997	         	0.7863    0.7092
23804320567	         	0.7318	         	0.6786	         	0.6496	         	0.6997	         	0.7863    0.7092
23904328122	         	0.7318	         	0.6787	         	0.6496	         	0.6997	         	0.7863    0.7092
24004334392	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.7863    0.7092
24104346374	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7863    0.7092
24204353181	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7863    0.7092
24304365346	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
24404482618	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
24504514027	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
24604520474	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
24704534068	         	0.7318	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
24804559587	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
24904639853	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
25004658731	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
25104720251	         	0.7317	         	0.6787	         	0.6497	         	0.6997	         	0.7864    0.7092
25204723099	         	0.7317	         	0.6787	         	0.6497	         	0.6996	         	0.7864    0.7092
25304728251	         	0.7317	         	0.6788	         	0.6497	         	0.6996	         	0.7864    0.7092
25404730556	         	0.7317	         	0.6788	         	0.6497	         	0.6997	         	0.7864    0.7092
25504733837	         	0.7317	         	0.6788	         	0.6496	         	0.6997	         	0.7864    0.7092
25604748349	         	0.7317	         	0.6788	         	0.6496	         	0.6997	         	0.7864    0.7092
25704753538	         	0.7317	         	0.6788	         	0.6495	         	0.6997	         	0.7865    0.7092
25804801418	         	0.7317	         	0.6788	         	0.6495	         	0.6997	         	0.7865    0.7092
25904827205	         	0.7317	         	0.6788	         	0.6496	         	0.6997	         	0.7865    0.7092
26004833482	         	0.7317	         	0.6787	         	0.6496	         	0.6997	         	0.7865    0.7092
26104837124	         	0.7318	         	0.6787	         	0.6495	         	0.6997	         	0.7865    0.7092
26204842816	         	0.7318	         	0.6787	         	0.6495	         	0.6997	         	0.7865    0.7092
26304864554	         	0.7318	         	0.6787	         	0.6495	         	0.6997	         	0.7865    0.7092
26404868642	         	0.7318	         	0.6786	         	0.6495	         	0.6998	         	0.7866    0.7093
26504879647	         	0.7318	         	0.6786	         	0.6495	         	0.6998	         	0.7866    0.7093
26604886924	         	0.7318	         	0.6786	         	0.6495	         	0.6998	         	0.7866    0.7093
26704889229	         	0.7318	         	0.6787	         	0.6495	         	0.6998	         	0.7866    0.7093
26804897256	         	0.7318	         	0.6787	         	0.6495	         	0.6998	         	0.7866    0.7093
26904898717	         	0.7318	         	0.6787	         	0.6495	         	0.6998	         	0.7866    0.7093
27004918890	         	0.7319	         	0.6787	         	0.6494	         	0.6998	         	0.7866    0.7093
27104929808	         	0.7319	         	0.6787	         	0.6494	         	0.6998	         	0.7867    0.7093
27204930162	         	0.7319	         	0.6787	         	0.6494	         	0.6998	         	0.7867    0.7093
27304958313	         	0.7319	         	0.6786	         	0.6494	         	0.6998	         	0.7867    0.7093
27404980405	         	0.7319	         	0.6787	         	0.6494	         	0.6998	         	0.7867    0.7093
27504981079	         	0.7319	         	0.6787	         	0.6494	         	0.6998	         	0.7867    0.7093
27604998857	         	0.7319	         	0.6787	         	0.6494	         	0.6998	         	0.7867    0.7093
27705060455	         	0.7319	         	0.6787	         	0.6494	         	0.6997	         	0.7867    0.7093
27805087207	         	0.7319	         	0.6787	         	0.6493	         	0.6998	         	0.7867    0.7093
27905093542	         	0.7319	         	0.6787	         	0.6493	         	0.6998	         	0.7867    0.7093
28005127659	         	0.7319	         	0.6787	         	0.6493	         	0.6997	         	0.7867    0.7093
28105143582	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7867    0.7093
28205184442	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7867    0.7093
28305187388	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
28405208501	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
28505235281	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
28605260991	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
28705275316	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
28805279462	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
28905314614	         	0.732	         	0.6788	         	0.6493	         	0.6997	         	0.7868    0.7093
29005369468	         	0.732	         	0.6788	         	0.6493	         	0.6997	         	0.7868    0.7093
29105377801	         	0.732	         	0.6788	         	0.6493	         	0.6997	         	0.7868    0.7093
29205393619	         	0.732	         	0.6788	         	0.6493	         	0.6997	         	0.7868    0.7093
29305415970	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
29405416489	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
29505442886	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
29605453792	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7868    0.7093
29705459909	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7868    0.7093
29805491227	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7869    0.7093
29905536355	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7869    0.7093
30005536802	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7869    0.7093
30105547157	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
30205551354	         	0.7321	         	0.6787	         	0.6493	         	0.6997	         	0.7869    0.7093
30305570355	         	0.7321	         	0.6787	         	0.6493	         	0.6997	         	0.7869    0.7093
30405616301	         	0.7321	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
30505637205	         	0.7321	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
30605647884	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
30705656489	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
30805666194	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
30905693956	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
31005694075	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7093
31105701853	         	0.732	         	0.6787	         	0.6493	         	0.6997	         	0.7869    0.7093
31205714244	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7094
31305716490	         	0.732	         	0.6787	         	0.6494	         	0.6997	         	0.7869    0.7094
31405725327	         	0.732	         	0.6787	         	0.6493	         	0.6998	         	0.7869    0.7093
31505765057	         	0.732	         	0.6787	         	0.6494	         	0.6998	         	0.7869    0.7093
31605793661	         	0.732	         	0.6787	         	0.6493	         	0.6998	         	0.7869    0.7093
31705807158	         	0.732	         	0.6787	         	0.6493	         	0.6998	         	0.7869    0.7094
31805833525	         	0.7321	         	0.6786	         	0.6493	         	0.6998	         	0.787    0.7094
31905867820	         	0.7321	         	0.6787	         	0.6493	         	0.6998	         	0.787    0.7094
32005868719	         	0.7321	         	0.6787	         	0.6493	         	0.6998	         	0.787    0.7094
32105959593	         	0.7321	         	0.6786	         	0.6492	         	0.6998	         	0.787    0.7094
32205966180	         	0.7321	         	0.6786	         	0.6493	         	0.6998	         	0.787    0.7094
32305968683	         	0.7321	         	0.6787	         	0.6493	         	0.6998	         	0.787    0.7094
32405975576	         	0.7321	         	0.6787	         	0.6493	         	0.6998	         	0.787    0.7094
32506000398	         	0.7321	         	0.6787	         	0.6493	         	0.6998	         	0.787    0.7094
32606015615	         	0.7321	         	0.6786	         	0.6493	         	0.6997	         	0.787    0.7094
32706067433	         	0.7321	         	0.6786	         	0.6493	         	0.6997	         	0.787    0.7094
32806076486	         	0.7321	         	0.6787	         	0.6493	         	0.6997	         	0.787    0.7094
32906078343	         	0.7321	         	0.6787	         	0.6493	         	0.6998	         	0.7871    0.7094
33006085674	         	0.7321	         	0.6786	         	0.6492	         	0.6998	         	0.7871    0.7094
33106151125	         	0.7321	         	0.6787	         	0.6492	         	0.6998	         	0.7871    0.7094
33206173737	         	0.7321	         	0.6786	         	0.6492	         	0.6998	         	0.7871    0.7094
33306267370	         	0.7321	         	0.6786	         	0.6492	         	0.6997	         	0.7871    0.7094
33406291263	         	0.7321	         	0.6786	         	0.6492	         	0.6998	         	0.7871    0.7094
33506292802	         	0.7321	         	0.6786	         	0.6492	         	0.6998	         	0.7871    0.7094
33606310744	         	0.7322	         	0.6786	         	0.6492	         	0.6998	         	0.7871    0.7094
33706315937	         	0.7321	         	0.6786	         	0.6492	         	0.6997	         	0.7872    0.7094
33806343116	         	0.7322	         	0.6786	         	0.6492	         	0.6997	         	0.7872    0.7094
33906355346	         	0.7322	         	0.6786	         	0.6492	         	0.6998	         	0.7872    0.7094
34006372012	         	0.7321	         	0.6787	         	0.6492	         	0.6997	         	0.7872    0.7094
34106377615	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7872    0.7094
34206377952	         	0.7322	         	0.6787	         	0.6491	         	0.6997	         	0.7872    0.7094
34306397799	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7872    0.7094
34406434161	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7872    0.7094
34506470156	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
34606484174	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
34706495273	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
34806524912	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
34906525557	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
35006548064	         	0.7321	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
35106551840	         	0.7321	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
35206554493	         	0.7321	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
35306557276	         	0.7321	         	0.6785	         	0.6492	         	0.6997	         	0.7873    0.7094
35406584587	         	0.7321	         	0.6785	         	0.6492	         	0.6997	         	0.7873    0.7094
35506597446	         	0.7321	         	0.6785	         	0.6492	         	0.6997	         	0.7873    0.7094
35606609393	         	0.7321	         	0.6785	         	0.6492	         	0.6997	         	0.7873    0.7094
35706609717	         	0.7321	         	0.6785	         	0.6492	         	0.6997	         	0.7873    0.7094
35806613673	         	0.7322	         	0.6785	         	0.6491	         	0.6997	         	0.7873    0.7094
35906623245	         	0.7322	         	0.6785	         	0.6491	         	0.6997	         	0.7873    0.7094
36006626066	         	0.7322	         	0.6785	         	0.6491	         	0.6997	         	0.7873    0.7094
36106651738	         	0.7322	         	0.6785	         	0.6491	         	0.6997	         	0.7873    0.7094
36206661739	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
36306695949	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
36406704036	         	0.7322	         	0.6786	         	0.6491	         	0.6997	         	0.7873    0.7094
36506710191	         	0.7322	         	0.6786	         	0.6491	         	0.6996	         	0.7873    0.7094
36606818847	         	0.7322	         	0.6786	         	0.6491	         	0.6996	         	0.7874    0.7094
36706841307	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
36806873296	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
36906879735	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
37006881075	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
37106891064	         	0.7322	         	0.6785	         	0.649	         	0.6996	         	0.7874    0.7094
37206920279	         	0.7322	         	0.6785	         	0.649	         	0.6996	         	0.7874    0.7094
37306947863	         	0.7322	         	0.6785	         	0.649	         	0.6996	         	0.7874    0.7094
37406996095	         	0.7322	         	0.6785	         	0.649	         	0.6996	         	0.7874    0.7094
37506997342	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
37607005888	         	0.7322	         	0.6785	         	0.649	         	0.6996	         	0.7874    0.7094
37707028150	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
37807034149	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
37907058427	         	0.7322	         	0.6785	         	0.6491	         	0.6996	         	0.7874    0.7094
38007069514	         	0.7323	         	0.6786	         	0.6491	         	0.6996	         	0.7874    0.7094
38107080740	         	0.7323	         	0.6785	         	0.649	         	0.6996	         	0.7874    0.7094
38207092323	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7874    0.7094
38307097165	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
38407132304	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
38507135014	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
38607135239	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
38707142105	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
38807144980	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
38907146278	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39007173080	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39107188294	         	0.7322	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39207190323	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39307192173	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39407196429	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39507208351	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39607210484	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39707215473	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39807220809	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
39907225015	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
40007229023	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40107252456	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7875    0.7094
40207266223	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40307298760	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40407298844	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40507298845	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40607306418	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40707318385	         	0.7322	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40807322707	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
40907396945	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
41007402589	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7876    0.7094
41107433551	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7876    0.7094
41207435787	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7876    0.7094
41307445347	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7876    0.7094
41407456931	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7876    0.7094
41507461542	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7876    0.7094
41607463305	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7876    0.7094
41707476928	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7876    0.7094
41807478341	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7876    0.7094
41907495175	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7876    0.7094
42007557347	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7877    0.7094
42107610556	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
42207635579	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
42307669216	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
42407680170	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7877    0.7094
42507757471	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7877    0.7094
42607762292	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7877    0.7094
42707774318	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7877    0.7094
42807778340	         	0.7323	         	0.6786	         	0.6488	         	0.6997	         	0.7877    0.7094
42907779407	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7877    0.7094
43007800087	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43107814488	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43207824569	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43307895868	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43407909336	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43507910145	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43607937074	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43707947228	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43807973065	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
43907983765	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
44007986691	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7877    0.7094
44108014162	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7877    0.7094
44208044191	         	0.7323	         	0.6787	         	0.649	         	0.6996	         	0.7877    0.7095
44308058985	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7095
44408066932	         	0.7323	         	0.6786	         	0.649	         	0.6996	         	0.7877    0.7094
44508080888	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
44608116060	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7877    0.7094
44708127344	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7877    0.7094
44808168317	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7877    0.7094
44908169773	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7877    0.7094
45008183172	         	0.7323	         	0.6786	         	0.6489	         	0.6997	         	0.7877    0.7094
45108218486	         	0.7324	         	0.6786	         	0.6489	         	0.6997	         	0.7877    0.7094
45208230177	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7877    0.7094
45308236652	         	0.7324	         	0.6786	         	0.6489	         	0.6997	         	0.7878    0.7095
45408269797	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
45508272530	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
45608275127	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
45708283840	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
45808292723	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
45908294416	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46008303250	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46108315119	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46208331369	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46308336479	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46408354341	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46508355264	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46608363523	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46708411919	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46808457457	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
46908500320	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
47008507778	         	0.7324	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
47108523585	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
47208574698	         	0.7323	         	0.6787	         	0.6489	         	0.6996	         	0.7878    0.7095
47308599227	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
47408608307	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7878    0.7095
47508655092	         	0.7323	         	0.6786	         	0.6488	         	0.6997	         	0.7878    0.7095
47608655248	         	0.7323	         	0.6786	         	0.6489	         	0.6996	         	0.7879    0.7095
47708666636	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7878    0.7095
47808677379	         	0.7323	         	0.6787	         	0.6489	         	0.6996	         	0.7878    0.7095
47908685436	         	0.7323	         	0.6787	         	0.6489	         	0.6997	         	0.7878    0.7095
48008708703	         	0.7323	         	0.6787	         	0.6489	         	0.6997	         	0.7878    0.7095
48108730244	         	0.7323	         	0.6787	         	0.6489	         	0.6996	         	0.7878    0.7095
48208806176	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7878    0.7095
48308807777	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
48408810477	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
48508844257	         	0.7323	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
48608849280	         	0.7323	         	0.6786	         	0.6488	         	0.6997	         	0.7878    0.7095
48708851039	         	0.7323	         	0.6786	         	0.6488	         	0.6997	         	0.7878    0.7095
48808876449	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7878    0.7095
48908878495	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7878    0.7095
49008908422	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49108919539	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49208923500	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49308929246	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49408958859	         	0.7323	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49508969209	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49608984026	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49708988716	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
49809025289	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
49909067418	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50009073056	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50109076251	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50209104522	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50309197743	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50409208837	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
50509221077	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50609231731	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50709238124	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50809240324	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
50909280990	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
51009295926	         	0.7324	         	0.6786	         	0.6488	         	0.6997	         	0.7879    0.7095
51109301697	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51209329332	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51309406481	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51409449877	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51509455050	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51609467260	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51709473416	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51809541972	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
51909558765	         	0.7324	         	0.6787	         	0.6488	         	0.6997	         	0.7879    0.7095
52009609819	         	0.7324	         	0.6787	         	0.6487	         	0.6997	         	0.7879    0.7095
52109654115	         	0.7324	         	0.6788	         	0.6488	         	0.6997	         	0.7879    0.7095
52209662690	         	0.7324	         	0.6788	         	0.6488	         	0.6997	         	0.7879    0.7095
52309669521	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
52409693750	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
52509698570	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
52609719234	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
52709749239	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
52809757836	         	0.7324	         	0.6787	         	0.6487	         	0.6997	         	0.7879    0.7095
52909774355	         	0.7324	         	0.6787	         	0.6487	         	0.6997	         	0.7879    0.7095
53009792574	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
53109832444	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
53209853045	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
53309897592	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
53409914063	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.7879    0.7095
53509914126	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
53609939433	         	0.7324	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
53709942090	         	0.7324	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
53809954385	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
53909959980	         	0.7325	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
54009979921	         	0.7324	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
54109980881	         	0.7324	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
54210005461	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
54310050541	         	0.7324	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
54410056856	         	0.7324	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
54510077505	         	0.7324	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
54610084641	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
54710118244	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
54810129189	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
54910158629	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55010181831	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55110186654	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55210212931	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55310244694	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55410248763	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55510257289	         	0.7325	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55610257846	         	0.7325	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55710277450	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55810286468	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
55910304290	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
56010307006	         	0.7324	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
56110315322	         	0.7324	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
56210316394	         	0.7325	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
56310333008	         	0.7325	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
56410389205	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
56510401999	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
56610417985	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
56710421758	         	0.7325	         	0.6788	         	0.6487	         	0.6997	         	0.788    0.7095
56810426726	         	0.7325	         	0.6787	         	0.6487	         	0.6996	         	0.788    0.7095
56910451893	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57010458482	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57110465254	         	0.7325	         	0.6787	         	0.6487	         	0.6996	         	0.788    0.7095
57210512361	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57310543494	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57410563393	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57510602837	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57610615692	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57710636605	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57810643008	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
57910686188	         	0.7325	         	0.6787	         	0.6487	         	0.6996	         	0.788    0.7095
58010700423	         	0.7325	         	0.6787	         	0.6487	         	0.6996	         	0.788    0.7095
58110703519	         	0.7325	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
58210708171	         	0.7325	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
58310726795	         	0.7325	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
58410743542	         	0.7325	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
58510757180	         	0.7325	         	0.6788	         	0.6487	         	0.6996	         	0.788    0.7095
58610761594	         	0.7325	         	0.6787	         	0.6487	         	0.6996	         	0.788    0.7095
58710769109	         	0.7325	         	0.6787	         	0.6487	         	0.6996	         	0.788    0.7095
58810869540	         	0.7325	         	0.6787	         	0.6487	         	0.6996	         	0.788    0.7095
58910910840	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
59010920784	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
59110949293	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
59210960245	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
59310966227	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.788    0.7095
59410976655	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
59510983169	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
59611006300	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
59711010716	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
59811021687	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
59911073740	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60011076824	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60111101091	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60211129282	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60311141593	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60411162532	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60511220268	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60611224250	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60711230884	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60811239465	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
60911285524	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
61011330789	         	0.7325	         	0.6786	         	0.6487	         	0.6997	         	0.7881    0.7095
61111350773	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
61211385409	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
61311446749	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
61411460072	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7095
61511496420	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
61611531457	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
61711531715	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7881    0.7096
61811534088	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7881    0.7096
61911547436	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7881    0.7096
62011566317	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7881    0.7096
62111573456	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
62211615087	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
62311628293	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
62411631876	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
62511662028	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
62611697903	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7881    0.7096
62711699859	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
62811750528	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
62911798351	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7881    0.7096
63011804936	         	0.7325	         	0.6787	         	0.6487	         	0.6997	         	0.7882    0.7096
63111821039	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
63211821172	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
63311877408	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
63411895933	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
63511937983	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
63611978552	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
63711980375	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
63812011273	         	0.7326	         	0.6786	         	0.6486	         	0.6998	         	0.7882    0.7096
63912035137	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64012069463	         	0.7326	         	0.6786	         	0.6486	         	0.6998	         	0.7882    0.7096
64112074063	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64212086229	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64312088569	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64412127336	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64512153094	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64612153552	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64712178479	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64812180706	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
64912200738	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
65012200739	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
65112204280	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
65212211682	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
65312262944	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
65412282054	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
65512306013	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
65612321592	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
65712405421	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
65812427516	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
65912433511	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66012434088	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66112450909	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66212452876	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66312531128	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66412586796	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66512598913	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
66612627465	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66712633831	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66812709442	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
66912763168	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
67012800812	         	0.7326	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
67112809582	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
67212816119	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
67312903345	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
67412908980	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
67512925462	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
67612942040	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
67712950836	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
67812961380	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
67913005391	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68013011876	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68113045964	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68213056543	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68313096915	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68413112840	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68513140120	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68613173305	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68713225894	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68813229062	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
68913233253	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69013234092	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69113254629	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69213283319	         	0.7326	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69313305317	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69413328662	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69513330427	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69613373371	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69713391775	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69813413459	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
69913437100	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
70013449122	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
70113467846	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
70213518226	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
70313600629	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
70413602241	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
70513622900	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
70613624500	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
70713685082	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
70813706434	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
70913718424	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
71013760347	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
71113772748	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7883    0.7096
71213788441	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7883    0.7096
71313809705	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
71413833793	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
71513855077	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7883    0.7096
71613881000	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
71713889192	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
71813906695	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
71913909740	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
72013916855	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
72113931038	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7882    0.7096
72213932025	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7883    0.7096
72313937155	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
72413937957	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
72513983755	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
72614017833	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7883    0.7096
72714040456	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
72814040632	         	0.7325	         	0.6786	         	0.6487	         	0.6998	         	0.7883    0.7096
72914080299	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
73014081711	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
73114102016	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
73214117587	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7882    0.7096
73314207091	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
73414226013	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
73514232555	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
73614238084	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
73714238822	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
73814242288	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
73914285942	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
74014293086	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
74114305681	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74214305956	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74314335568	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74414338119	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74514338803	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74614356430	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74714363927	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74814382187	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
74914391391	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
75014441661	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
75114442401	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
75214462445	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
75314473042	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
75414476530	         	0.7325	         	0.6787	         	0.6487	         	0.6998	         	0.7883    0.7096
75514481287	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
75614490496	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
75714496592	         	0.7325	         	0.6787	         	0.6486	         	0.6997	         	0.7883    0.7096
75814520186	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
75914572674	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76014592374	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76114597676	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76214603802	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76314620474	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76414649615	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76514680677	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76614690172	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76714694096	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76814716610	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
76914728820	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77014751691	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77114807625	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77214826597	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77314838166	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77414839316	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77514839586	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77614884586	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77714892588	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77814896176	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
77914905561	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78014911857	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78114926304	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78214932977	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78314933137	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78414941277	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78514946847	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78614982553	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78714992757	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78815006133	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
78915015802	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
79015042057	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
79115069504	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
79215077403	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
79315083763	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
79415083764	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
79515085038	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
79615097318	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
79715118697	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
79815120137	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
79915122525	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80015136473	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80115138558	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80215148419	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80315171502	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80415172511	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80515200479	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80615209165	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80715216092	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80815216876	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
80915223558	         	0.7325	         	0.6787	         	0.6486	         	0.6998	         	0.7883    0.7096
81015225929	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81115245879	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81215267899	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81315267900	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81415270327	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81515272728	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81615279507	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81715291073	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81815295249	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
81915297506	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82015307559	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82115316793	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82215348757	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82315357262	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82415376813	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82515377260	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82615436377	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82715448959	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82815449273	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
82915502465	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83015523253	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83115526502	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83215557624	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83315561288	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83415568122	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83515568722	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83615638969	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83715734388	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83815762454	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
83915764521	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84015770599	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84115800282	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84215814502	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84315844846	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84415898091	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84515898989	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84615906876	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84715907832	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84815907890	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
84915913334	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85015931815	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85115963842	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85215991831	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85316005380	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85416036636	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85516040051	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85616041410	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85716095170	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85816122681	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
85916138734	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86016159300	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86116174564	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86216240748	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86316284740	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86416292495	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86516309535	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86616320640	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86716341343	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86816378523	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
86916431050	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
87016447738	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
87116450259	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
87216452962	         	0.7324	         	0.6787	         	0.6486	         	0.6998	         	0.7884    0.7096
87316457364	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7884    0.7096
87416461477	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
87516462539	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7884    0.7096
87616480768	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
87716499084	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
87816514128	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
87916514661	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88016553866	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88116568699	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7884    0.7096
88216594555	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88316626768	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88416630320	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88516635339	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88616646842	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88716658843	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88816665062	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
88916668131	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89016688498	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89116719414	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89216747953	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89316764934	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89416820371	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89516869048	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89616904674	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89716995400	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89816998926	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
89917003613	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90017008292	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90117026235	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90217038538	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90317047200	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90417113922	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90517156235	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
90617179607	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90717199367	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90817203303	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
90917223460	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
91017228273	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91117250156	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91217258828	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91317276454	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91417306850	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91517375448	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91617408865	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91717464792	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91817466408	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
91917474108	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92017540110	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92117588732	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92217603659	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92317620638	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92417644915	         	0.7324	         	0.6786	         	0.6488	         	0.6998	         	0.7885    0.7096
92517665819	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92617711099	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92717734178	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92817756935	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
92917766210	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93017782888	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93117819356	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93217840088	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93317857649	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93417925987	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93517931178	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93618012799	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93718028669	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93818059220	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
93918061363	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94018082330	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94118084623	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94218101165	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94318110259	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94418130361	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94518156293	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94618171291	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94718190314	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94818191302	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
94918197924	         	0.7324	         	0.6786	         	0.6488	         	0.6998	         	0.7885    0.7096
95018231327	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
95118259781	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
95218288106	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
95318292253	         	0.7324	         	0.6786	         	0.6488	         	0.6998	         	0.7885    0.7096
95418294978	         	0.7324	         	0.6786	         	0.6488	         	0.6998	         	0.7885    0.7096
95518296689	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
95618317341	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
95718333198	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
95818333644	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
95918351606	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96018387756	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96118431224	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96218478485	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96318499843	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96418512896	         	0.7324	         	0.6786	         	0.6488	         	0.6998	         	0.7885    0.7096
96518545672	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96618583752	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96718639403	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96818665492	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
96918721875	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97018756560	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97118758089	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97218782426	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97318783632	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97418805499	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97518825647	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97618829265	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97718868534	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97818881231	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
97918892883	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
98018899787	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
98118917720	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
98218970267	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
98318976693	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
98418979800	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
98518988644	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
98619002567	         	0.7324	         	0.6786	         	0.6488	         	0.6998	         	0.7885    0.7096
98719015810	         	0.7324	         	0.6786	         	0.6488	         	0.6998	         	0.7885    0.7096
98819026754	         	0.7324	         	0.6787	         	0.6488	         	0.6998	         	0.7885    0.7096
98919068654	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
99019114107	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
99119134172	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
99219157853	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
99319164188	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
99419194374	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
99519218467	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
99619222852	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
99719223103	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096
99819278699	         	0.7324	         	0.6786	         	0.6487	         	0.6998	         	0.7885    0.7096
99919303418	         	0.7324	         	0.6787	         	0.6487	         	0.6998	         	0.7885    0.7096


==> geo_utility_recent/Channel_selec/Exactgrad_11.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	SumUtility
     1e+09    0.6412	    0.8291	    0.8238	      0.79	    0.5364	    0.7241	
     2e+09    0.7192	     0.794	    0.7839	    0.7765	    0.5706	    0.7288	
     3e+09     0.727	    0.7729	    0.7692	     0.761	    0.6287	    0.7317	
     4e+09    0.7284	    0.7634	    0.7595	    0.7543	    0.6586	    0.7328	
     5e+09    0.7289	    0.7582	    0.7548	    0.7492	    0.6753	    0.7333	
     6e+09    0.7297	    0.7536	    0.7507	    0.7467	    0.6873	    0.7336	
     7e+09      0.73	    0.7507	    0.7482	    0.7449	    0.6948	    0.7337	
     8e+09    0.7302	    0.7487	    0.7466	    0.7428	    0.7007	    0.7338	
     9e+09    0.7305	    0.7467	    0.7451	    0.7419	    0.7053	    0.7339	
     1e+10    0.7307	    0.7454	    0.7435	    0.7411	     0.709	    0.7339	
   1.1e+10    0.7307	    0.7445	    0.7428	      0.74	    0.7119	     0.734	
   1.2e+10    0.7312	    0.7433	    0.7419	    0.7395	    0.7142	     0.734	
   1.3e+10    0.7311	    0.7427	    0.7414	    0.7387	    0.7163	     0.734	
   1.4e+10    0.7313	    0.7419	    0.7406	    0.7383	    0.7181	     0.734	
   1.5e+10    0.7312	    0.7412	    0.7402	     0.738	    0.7196	    0.7341	
   1.6e+10    0.7314	    0.7407	    0.7396	    0.7375	    0.7212	    0.7341	
   1.7e+10    0.7314	    0.7402	    0.7393	    0.7373	    0.7222	    0.7341	
   1.8e+10    0.7315	    0.7398	    0.7387	     0.737	    0.7234	    0.7341	
   1.9e+10    0.7315	    0.7395	    0.7385	    0.7366	    0.7243	    0.7341	
     2e+10    0.7316	    0.7392	    0.7382	    0.7364	     0.725	    0.7341	
   2.1e+10    0.7315	    0.7389	    0.7381	    0.7363	    0.7256	    0.7341	
   2.2e+10    0.7317	    0.7385	    0.7376	    0.7362	    0.7265	    0.7341	
   2.3e+10    0.7317	    0.7383	    0.7375	    0.7359	    0.7271	    0.7341	
   2.4e+10    0.7317	    0.7382	    0.7374	    0.7358	    0.7276	    0.7341	
   2.5e+10    0.7318	    0.7378	    0.7372	    0.7355	    0.7282	    0.7341	
   2.6e+10    0.7318	    0.7376	    0.7371	    0.7355	    0.7286	    0.7341	
   2.7e+10    0.7318	    0.7376	    0.7368	    0.7354	    0.7291	    0.7341	
   2.8e+10    0.7318	    0.7374	    0.7367	    0.7352	    0.7295	    0.7341	
   2.9e+10    0.7318	    0.7373	    0.7366	    0.7351	    0.7299	    0.7341	
     3e+10    0.7319	    0.7371	    0.7365	    0.7351	    0.7302	    0.7341	
   3.1e+10     0.732	    0.7369	    0.7362	    0.7351	    0.7305	    0.7341	
   3.2e+10    0.7319	    0.7368	    0.7363	    0.7349	    0.7309	    0.7341	
   3.3e+10     0.732	    0.7367	     0.736	    0.7348	    0.7312	    0.7341	
   3.4e+10     0.732	    0.7365	    0.7359	    0.7348	    0.7315	    0.7341	
   3.5e+10     0.732	    0.7365	    0.7359	    0.7346	    0.7317	    0.7341	
   3.6e+10     0.732	    0.7364	    0.7358	    0.7346	     0.732	    0.7341	
   3.7e+10     0.732	    0.7363	    0.7357	    0.7346	    0.7322	    0.7341	
   3.8e+10     0.732	    0.7362	    0.7357	    0.7344	    0.7324	    0.7341	
   3.9e+10     0.732	    0.7361	    0.7356	    0.7344	    0.7326	    0.7341	
     4e+10     0.732	    0.7361	    0.7354	    0.7344	    0.7328	    0.7341	
   4.1e+10    0.7321	    0.7359	    0.7355	    0.7343	     0.733	    0.7341	
   4.2e+10     0.732	    0.7359	    0.7354	    0.7343	    0.7332	    0.7341	
   4.3e+10    0.7321	    0.7358	    0.7353	    0.7341	    0.7334	    0.7341	
   4.4e+10     0.732	    0.7357	    0.7353	    0.7341	    0.7336	    0.7341	
   4.5e+10    0.7321	    0.7357	    0.7352	    0.7341	    0.7337	    0.7342	
   4.6e+10    0.7321	    0.7356	    0.7351	    0.7341	    0.7339	    0.7342	
   4.7e+10    0.7321	    0.7355	    0.7351	    0.7341	     0.734	    0.7342	
   4.8e+10    0.7321	    0.7354	    0.7351	     0.734	    0.7342	    0.7342	
   4.9e+10    0.7321	    0.7355	     0.735	     0.734	    0.7342	    0.7342	
     5e+10    0.7321	    0.7353	    0.7349	     0.734	    0.7345	    0.7342	
   5.1e+10    0.7321	    0.7353	    0.7349	     0.734	    0.7345	    0.7342	
   5.2e+10    0.7321	    0.7353	    0.7349	    0.7338	    0.7347	    0.7342	
   5.3e+10    0.7321	    0.7352	    0.7348	    0.7339	    0.7348	    0.7342	
   5.4e+10    0.7321	    0.7352	    0.7348	    0.7338	    0.7349	    0.7342	
   5.5e+10    0.7321	    0.7351	    0.7348	    0.7338	     0.735	    0.7342	
   5.6e+10    0.7321	    0.7351	    0.7347	    0.7337	    0.7351	    0.7342	
   5.7e+10    0.7321	    0.7351	    0.7347	    0.7337	    0.7352	    0.7342	
   5.8e+10    0.7321	    0.7351	    0.7347	    0.7337	    0.7353	    0.7342	
   5.9e+10    0.7321	     0.735	    0.7346	    0.7337	    0.7354	    0.7342	
     6e+10    0.7321	     0.735	    0.7346	    0.7336	    0.7355	    0.7342	
   6.1e+10    0.7321	    0.7349	    0.7346	    0.7336	    0.7356	    0.7342	
   6.2e+10    0.7321	    0.7349	    0.7345	    0.7336	    0.7356	    0.7342	
   6.3e+10    0.7322	    0.7348	    0.7345	    0.7336	    0.7357	    0.7342	
   6.4e+10    0.7321	    0.7348	    0.7345	    0.7336	    0.7358	    0.7342	
   6.5e+10    0.7322	    0.7348	    0.7344	    0.7335	    0.7359	    0.7342	
   6.6e+10    0.7322	    0.7347	    0.7344	    0.7335	     0.736	    0.7342	
   6.7e+10    0.7321	    0.7348	    0.7344	    0.7335	     0.736	    0.7342	
   6.8e+10    0.7322	    0.7347	    0.7344	    0.7335	    0.7361	    0.7342	
   6.9e+10    0.7321	    0.7347	    0.7344	    0.7335	    0.7361	    0.7342	
     7e+10    0.7322	    0.7346	    0.7343	    0.7335	    0.7362	    0.7342	
   7.1e+10    0.7321	    0.7346	    0.7343	    0.7334	    0.7363	    0.7342	
   7.2e+10    0.7322	    0.7346	    0.7343	    0.7334	    0.7363	    0.7342	
   7.3e+10    0.7321	    0.7346	    0.7343	    0.7334	    0.7364	    0.7342	
   7.4e+10    0.7322	    0.7346	    0.7343	    0.7333	    0.7364	    0.7342	
   7.5e+10    0.7322	    0.7345	    0.7342	    0.7334	    0.7366	    0.7342	
   7.6e+10    0.7321	    0.7345	    0.7342	    0.7334	    0.7366	    0.7342	
   7.7e+10    0.7322	    0.7345	    0.7342	    0.7333	    0.7366	    0.7342	
   7.8e+10    0.7322	    0.7345	    0.7342	    0.7333	    0.7367	    0.7342	
   7.9e+10    0.7322	    0.7345	    0.7341	    0.7333	    0.7367	    0.7342	
     8e+10    0.7322	    0.7345	    0.7341	    0.7333	    0.7368	    0.7342	
   8.1e+10    0.7322	    0.7344	    0.7341	    0.7333	    0.7369	    0.7342	
   8.2e+10    0.7322	    0.7344	    0.7341	    0.7333	    0.7369	    0.7342	
   8.3e+10    0.7322	    0.7344	    0.7341	    0.7333	    0.7369	    0.7342	
   8.4e+10    0.7322	    0.7343	    0.7341	    0.7332	     0.737	    0.7342	
   8.5e+10    0.7322	    0.7343	     0.734	    0.7332	    0.7371	    0.7342	
   8.6e+10    0.7322	    0.7343	     0.734	    0.7332	    0.7371	    0.7342	
   8.7e+10    0.7322	    0.7343	     0.734	    0.7332	    0.7371	    0.7342	
   8.8e+10    0.7322	    0.7343	     0.734	    0.7332	    0.7372	    0.7342	
   8.9e+10    0.7322	    0.7343	     0.734	    0.7332	    0.7372	    0.7342	
     9e+10    0.7322	    0.7342	     0.734	    0.7331	    0.7372	    0.7342	
   9.1e+10    0.7322	    0.7343	     0.734	    0.7331	    0.7372	    0.7342	
   9.2e+10    0.7322	    0.7342	    0.7339	    0.7331	    0.7373	    0.7342	
   9.3e+10    0.7322	    0.7342	    0.7339	    0.7331	    0.7373	    0.7342	
   9.4e+10    0.7322	    0.7342	    0.7339	    0.7331	    0.7374	    0.7342	
   9.5e+10    0.7322	    0.7342	    0.7339	    0.7331	    0.7374	    0.7342	
   9.6e+10    0.7322	    0.7342	    0.7339	    0.7331	    0.7374	    0.7342	
   9.7e+10    0.7322	    0.7342	    0.7339	    0.7331	    0.7375	    0.7342	
   9.8e+10    0.7322	    0.7342	    0.7339	    0.7331	    0.7375	    0.7342	
   9.9e+10    0.7322	    0.7341	    0.7338	    0.7331	    0.7375	    0.7342	
     1e+11    0.7322	    0.7341	    0.7338	     0.733	    0.7376	    0.7342	


==> geo_utility_recent/User_assoc/01_02Cnum8_1.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	 Utility6	 Utility7	SumUtility
1.00004e+08	    0.4393	    0.4259	    0.4508	    0.3723	    0.3385	    0.4772	    0.3781	    0.4117	
2.00005e+08	    0.4408	    0.4277	     0.448	    0.3739	    0.3375	     0.478	    0.3773	    0.4119	
3.00029e+08	    0.4413	     0.428	     0.446	    0.3742	    0.3336	    0.4806	    0.3773	    0.4116	
4.00029e+08	    0.4405	    0.4284	    0.4451	    0.3751	     0.334	    0.4817	    0.3774	    0.4117	
5.0004e+08	    0.4402	    0.4283	    0.4451	    0.3752	    0.3336	    0.4813	    0.3779	    0.4117	
6.00042e+08	    0.4402	    0.4286	     0.446	    0.3744	    0.3343	    0.4814	    0.3773	    0.4118	
7.00044e+08	    0.4403	    0.4286	    0.4464	    0.3741	    0.3339	    0.4812	    0.3765	    0.4116	
8.00072e+08	    0.4418	    0.4284	     0.446	    0.3739	    0.3344	    0.4815	     0.377	    0.4119	
9.00073e+08	    0.4419	    0.4278	    0.4461	    0.3737	     0.336	    0.4814	    0.3769	     0.412	
1.00009e+09	    0.4415	    0.4276	    0.4463	    0.3739	    0.3366	    0.4814	    0.3772	    0.4121	
1.10014e+09	    0.4418	    0.4275	    0.4463	    0.3739	    0.3371	    0.4822	    0.3772	    0.4123	
1.20016e+09	    0.4417	    0.4268	    0.4464	    0.3738	    0.3384	    0.4822	     0.378	    0.4125	
1.30018e+09	    0.4418	    0.4268	    0.4459	    0.3741	    0.3389	    0.4826	    0.3782	    0.4126	
1.40022e+09	     0.442	    0.4268	    0.4455	    0.3741	    0.3396	    0.4825	    0.3787	    0.4128	
1.50022e+09	    0.4418	    0.4268	    0.4452	    0.3742	    0.3406	    0.4828	    0.3788	    0.4129	
1.60023e+09	     0.442	    0.4264	    0.4451	    0.3737	    0.3407	    0.4835	    0.3791	    0.4129	
1.70024e+09	    0.4419	    0.4257	    0.4453	    0.3735	    0.3413	    0.4838	    0.3794	     0.413	
1.80024e+09	    0.4417	    0.4254	     0.445	    0.3737	     0.342	     0.484	    0.3797	    0.4131	
1.90025e+09	    0.4416	    0.4254	    0.4449	    0.3738	    0.3421	    0.4842	    0.3801	    0.4132	
2.00026e+09	    0.4414	    0.4255	    0.4448	    0.3736	    0.3428	    0.4842	    0.3806	    0.4133	
2.10028e+09	     0.441	    0.4257	    0.4447	    0.3736	    0.3433	    0.4845	    0.3808	    0.4134	
2.2003e+09	    0.4409	    0.4255	    0.4447	    0.3738	    0.3437	    0.4846	    0.3807	    0.4134	
2.3003e+09	    0.4409	    0.4257	    0.4444	    0.3737	    0.3441	    0.4849	    0.3808	    0.4135	
2.4003e+09	     0.441	    0.4259	    0.4443	    0.3736	    0.3444	     0.485	     0.381	    0.4136	
2.50031e+09	     0.441	    0.4258	    0.4443	    0.3735	    0.3446	    0.4853	    0.3811	    0.4137	
2.60032e+09	    0.4409	    0.4258	    0.4443	    0.3735	    0.3448	    0.4855	    0.3812	    0.4137	
2.70033e+09	    0.4408	    0.4259	    0.4443	    0.3734	    0.3451	    0.4855	    0.3813	    0.4138	
2.80033e+09	    0.4409	    0.4258	    0.4441	    0.3735	    0.3455	    0.4856	    0.3815	    0.4138	
2.90034e+09	    0.4411	    0.4259	    0.4439	    0.3734	    0.3458	    0.4856	    0.3815	    0.4139	
3.00038e+09	    0.4411	     0.426	    0.4441	    0.3734	    0.3458	    0.4857	    0.3817	     0.414	
3.10038e+09	    0.4412	    0.4261	    0.4438	    0.3735	     0.346	    0.4857	     0.382	     0.414	
3.20038e+09	    0.4413	     0.426	    0.4439	    0.3736	     0.346	    0.4859	    0.3819	    0.4141	
3.30039e+09	    0.4414	    0.4261	    0.4437	    0.3737	    0.3461	     0.486	    0.3818	    0.4141	
3.40039e+09	    0.4416	    0.4261	    0.4437	    0.3739	    0.3463	    0.4858	    0.3819	    0.4142	
3.5004e+09	    0.4415	    0.4262	    0.4436	     0.374	    0.3465	    0.4858	    0.3821	    0.4142	
3.60041e+09	    0.4414	    0.4262	    0.4435	    0.3742	    0.3465	     0.486	    0.3822	    0.4143	
3.70042e+09	    0.4415	    0.4262	    0.4435	     0.374	    0.3465	    0.4862	    0.3825	    0.4143	
3.80042e+09	    0.4415	    0.4263	    0.4435	     0.374	    0.3467	    0.4863	    0.3826	    0.4144	
3.90042e+09	    0.4414	    0.4262	    0.4434	     0.374	    0.3469	    0.4864	    0.3829	    0.4144	
4.00044e+09	    0.4413	    0.4261	    0.4435	    0.3741	     0.347	    0.4866	    0.3829	    0.4145	
4.10044e+09	    0.4414	    0.4261	    0.4435	     0.374	    0.3471	    0.4868	    0.3829	    0.4145	
4.20044e+09	    0.4412	    0.4262	    0.4434	     0.374	    0.3474	    0.4868	    0.3829	    0.4145	
4.30045e+09	    0.4413	    0.4262	    0.4433	    0.3739	    0.3474	    0.4869	     0.383	    0.4146	
4.40046e+09	    0.4414	    0.4262	    0.4432	    0.3737	    0.3476	    0.4869	    0.3831	    0.4146	
4.50046e+09	    0.4415	    0.4262	    0.4432	    0.3737	    0.3477	    0.4868	    0.3833	    0.4146	
4.60047e+09	    0.4415	    0.4262	    0.4431	    0.3736	    0.3478	    0.4868	    0.3835	    0.4147	
4.70047e+09	    0.4416	    0.4262	    0.4431	    0.3736	     0.348	    0.4868	    0.3835	    0.4147	
4.80048e+09	    0.4415	    0.4263	     0.443	    0.3738	    0.3482	    0.4868	    0.3835	    0.4147	
4.9005e+09	    0.4415	    0.4262	     0.443	    0.3738	    0.3483	    0.4869	    0.3836	    0.4148	
5.0005e+09	    0.4415	    0.4262	    0.4429	    0.3739	    0.3486	    0.4868	    0.3837	    0.4148	
5.10052e+09	    0.4414	    0.4261	    0.4427	     0.374	    0.3487	    0.4869	    0.3841	    0.4148	
5.20054e+09	    0.4414	     0.426	    0.4427	    0.3741	    0.3488	     0.487	    0.3842	    0.4149	
5.30058e+09	    0.4414	    0.4259	    0.4426	    0.3742	    0.3488	     0.487	    0.3844	    0.4149	
5.40061e+09	    0.4414	    0.4259	    0.4427	    0.3741	    0.3488	    0.4871	    0.3845	    0.4149	
5.50062e+09	    0.4414	    0.4259	    0.4425	    0.3742	     0.349	    0.4871	    0.3845	     0.415	
5.60062e+09	    0.4412	    0.4258	    0.4426	    0.3742	    0.3492	    0.4872	    0.3846	     0.415	
5.70062e+09	    0.4413	    0.4258	    0.4425	    0.3742	    0.3491	    0.4873	    0.3847	     0.415	
5.80062e+09	    0.4411	    0.4259	    0.4425	    0.3743	    0.3492	    0.4874	    0.3848	     0.415	
5.90062e+09	    0.4412	    0.4259	    0.4424	    0.3742	    0.3493	    0.4875	    0.3849	     0.415	
6.00063e+09	    0.4411	    0.4259	    0.4423	    0.3743	    0.3494	    0.4875	    0.3849	     0.415	
6.10067e+09	    0.4412	    0.4258	    0.4423	    0.3743	    0.3495	    0.4874	    0.3849	    0.4151	
6.20069e+09	    0.4412	    0.4256	    0.4423	    0.3742	    0.3497	    0.4875	     0.385	    0.4151	
6.3007e+09	    0.4413	    0.4256	    0.4423	    0.3742	    0.3498	    0.4876	     0.385	    0.4151	
6.4007e+09	    0.4412	    0.4255	    0.4424	    0.3741	    0.3499	    0.4877	    0.3851	    0.4151	
6.50071e+09	    0.4411	    0.4255	    0.4425	    0.3741	      0.35	    0.4876	    0.3852	    0.4151	
6.60072e+09	    0.4411	    0.4255	    0.4425	    0.3741	      0.35	    0.4877	    0.3852	    0.4152	
6.70072e+09	    0.4412	    0.4256	    0.4424	    0.3742	      0.35	    0.4877	    0.3852	    0.4152	
6.80072e+09	    0.4411	    0.4255	    0.4424	    0.3742	    0.3502	    0.4878	    0.3853	    0.4152	
6.90073e+09	    0.4411	    0.4254	    0.4424	    0.3741	    0.3502	    0.4878	    0.3855	    0.4152	
7.00075e+09	    0.4411	    0.4254	    0.4424	    0.3741	    0.3504	    0.4879	    0.3855	    0.4153	
7.10077e+09	    0.4413	    0.4253	    0.4424	    0.3741	    0.3504	    0.4878	    0.3856	    0.4153	
7.20078e+09	    0.4413	    0.4253	    0.4424	    0.3741	    0.3505	    0.4879	    0.3857	    0.4153	
7.30078e+09	    0.4412	    0.4253	    0.4424	    0.3742	    0.3506	    0.4879	    0.3857	    0.4153	
7.4008e+09	    0.4411	    0.4253	    0.4424	    0.3742	    0.3507	    0.4879	    0.3858	    0.4153	
7.5008e+09	    0.4411	    0.4252	    0.4424	    0.3742	    0.3508	     0.488	    0.3858	    0.4153	
7.6008e+09	    0.4411	    0.4251	    0.4423	    0.3742	    0.3509	     0.488	    0.3858	    0.4154	
7.7008e+09	    0.4411	    0.4251	    0.4424	    0.3742	     0.351	     0.488	    0.3858	    0.4154	
7.80082e+09	    0.4411	    0.4251	    0.4424	    0.3741	    0.3511	     0.488	    0.3859	    0.4154	
7.90084e+09	    0.4411	     0.425	    0.4424	    0.3742	    0.3511	    0.4881	     0.386	    0.4154	
8.00085e+09	    0.4411	     0.425	    0.4423	    0.3742	    0.3512	    0.4881	    0.3861	    0.4154	
8.10085e+09	     0.441	    0.4251	    0.4423	    0.3742	    0.3513	    0.4882	    0.3861	    0.4155	
8.2009e+09	     0.441	     0.425	    0.4423	    0.3742	    0.3513	    0.4883	    0.3861	    0.4155	
8.30091e+09	    0.4411	     0.425	    0.4422	    0.3743	    0.3514	    0.4882	    0.3862	    0.4155	
8.40091e+09	    0.4411	     0.425	    0.4422	    0.3742	    0.3514	    0.4882	    0.3863	    0.4155	
8.50092e+09	    0.4411	    0.4249	    0.4422	    0.3743	    0.3514	    0.4883	    0.3863	    0.4155	
8.60092e+09	    0.4411	     0.425	    0.4422	    0.3743	    0.3515	    0.4883	    0.3863	    0.4155	
8.70093e+09	     0.441	     0.425	    0.4422	    0.3743	    0.3515	    0.4883	    0.3864	    0.4155	
8.80093e+09	     0.441	    0.4249	    0.4421	    0.3742	    0.3515	    0.4884	    0.3865	    0.4155	
8.90094e+09	     0.441	    0.4249	    0.4421	    0.3742	    0.3517	    0.4884	    0.3865	    0.4155	
9.00094e+09	     0.441	    0.4249	    0.4421	    0.3741	    0.3517	    0.4884	    0.3866	    0.4156	
9.10094e+09	    0.4411	     0.425	     0.442	    0.3741	    0.3517	    0.4885	    0.3866	    0.4156	
9.20094e+09	     0.441	     0.425	     0.442	    0.3741	    0.3518	    0.4885	    0.3866	    0.4156	
9.30095e+09	    0.4411	     0.425	     0.442	    0.3741	    0.3517	    0.4885	    0.3867	    0.4156	
9.40096e+09	    0.4411	     0.425	     0.442	    0.3741	    0.3518	    0.4885	    0.3867	    0.4156	
9.50098e+09	    0.4411	     0.425	    0.4419	    0.3741	    0.3519	    0.4885	    0.3867	    0.4156	
 9.601e+09	     0.441	     0.425	    0.4419	    0.3742	    0.3519	    0.4885	    0.3868	    0.4156	
 9.701e+09	     0.441	     0.425	    0.4419	    0.3742	    0.3521	    0.4885	    0.3868	    0.4156	
9.80101e+09	    0.4411	    0.4249	    0.4419	    0.3742	    0.3521	    0.4886	    0.3869	    0.4157	
9.90101e+09	    0.4411	    0.4249	    0.4419	    0.3742	    0.3521	    0.4886	    0.3869	    0.4157	
1.0001e+10	    0.4411	    0.4249	     0.442	    0.3741	    0.3521	    0.4886	    0.3869	    0.4157	


==> geo_utility_recent/User_assoc/01_02Cnum8_3.txt <==
Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	 Utility6	 Utility7	SumUtility	
100003789	         	0.4393	         	0.4259	         	0.4508	         	0.3723	         	0.3385	         	0.4772	         	0.3781    0.4117
200004908	         	0.4408	         	0.4277	         	0.448	         	0.3739	         	0.3375	         	0.478	         	0.3773    0.4119
300028517	         	0.4413	         	0.428	         	0.446	         	0.3742	         	0.3336	         	0.4806	         	0.3773    0.4116
400028518	         	0.4405	         	0.4284	         	0.4451	         	0.3751	         	0.334	         	0.4817	         	0.3774    0.4117
500039888	         	0.4402	         	0.4283	         	0.4451	         	0.3752	         	0.3336	         	0.4813	         	0.3779    0.4117
600041572	         	0.4402	         	0.4286	         	0.446	         	0.3744	         	0.3343	         	0.4814	         	0.3773    0.4118
700044336	         	0.4403	         	0.4286	         	0.4464	         	0.3741	         	0.3339	         	0.4812	         	0.3765    0.4116
800072414	         	0.4418	         	0.4284	         	0.446	         	0.3739	         	0.3344	         	0.4815	         	0.377    0.4119
900073143	         	0.4419	         	0.4278	         	0.4461	         	0.3737	         	0.336	         	0.4814	         	0.3769     0.412
1000085427	         	0.4415	         	0.4276	         	0.4463	         	0.3739	         	0.3366	         	0.4814	         	0.3772    0.4121
1100139924	         	0.4418	         	0.4275	         	0.4463	         	0.3739	         	0.3371	         	0.4822	         	0.3772    0.4123
1200160745	         	0.4417	         	0.4268	         	0.4464	         	0.3738	         	0.3384	         	0.4822	         	0.378    0.4125
1300178286	         	0.4418	         	0.4268	         	0.4459	         	0.3741	         	0.3389	         	0.4826	         	0.3782    0.4126
1400215105	         	0.442	         	0.4268	         	0.4455	         	0.3741	         	0.3396	         	0.4825	         	0.3787    0.4128
1500220732	         	0.4418	         	0.4268	         	0.4452	         	0.3742	         	0.3406	         	0.4828	         	0.3788    0.4129
1600233582	         	0.442	         	0.4264	         	0.4451	         	0.3737	         	0.3407	         	0.4835	         	0.3791    0.4129
1700238309	         	0.4419	         	0.4257	         	0.4453	         	0.3735	         	0.3413	         	0.4838	         	0.3794     0.413
1800239357	         	0.4417	         	0.4254	         	0.445	         	0.3737	         	0.342	         	0.484	         	0.3797    0.4131
1900252219	         	0.4416	         	0.4254	         	0.4449	         	0.3738	         	0.3421	         	0.4842	         	0.3801    0.4132
2000261044	         	0.4414	         	0.4255	         	0.4448	         	0.3736	         	0.3428	         	0.4842	         	0.3806    0.4133
2100275575	         	0.441	         	0.4257	         	0.4447	         	0.3736	         	0.3433	         	0.4845	         	0.3808    0.4134
2200299927	         	0.4409	         	0.4255	         	0.4447	         	0.3738	         	0.3437	         	0.4846	         	0.3807    0.4134
2300304144	         	0.4409	         	0.4257	         	0.4444	         	0.3737	         	0.3441	         	0.4849	         	0.3808    0.4135
2400304153	         	0.441	         	0.4259	         	0.4443	         	0.3736	         	0.3444	         	0.485	         	0.381    0.4136
2500307477	         	0.441	         	0.4258	         	0.4443	         	0.3735	         	0.3446	         	0.4853	         	0.3811    0.4137
2600324087	         	0.4409	         	0.4258	         	0.4443	         	0.3735	         	0.3448	         	0.4855	         	0.3812    0.4137
2700325608	         	0.4408	         	0.4259	         	0.4443	         	0.3734	         	0.3451	         	0.4855	         	0.3813    0.4138
2800333512	         	0.4409	         	0.4258	         	0.4441	         	0.3735	         	0.3455	         	0.4856	         	0.3815    0.4138
2900339296	         	0.4411	         	0.4259	         	0.4439	         	0.3734	         	0.3458	         	0.4856	         	0.3815    0.4139
3000376532	         	0.4411	         	0.426	         	0.4441	         	0.3734	         	0.3458	         	0.4857	         	0.3817     0.414
3100376533	         	0.4412	         	0.4261	         	0.4438	         	0.3735	         	0.346	         	0.4857	         	0.382     0.414
3200382728	         	0.4413	         	0.426	         	0.4439	         	0.3736	         	0.346	         	0.4859	         	0.3819    0.4141
3300388114	         	0.4414	         	0.4261	         	0.4437	         	0.3737	         	0.3461	         	0.486	         	0.3818    0.4141
3400393124	         	0.4416	         	0.4261	         	0.4437	         	0.3739	         	0.3463	         	0.4858	         	0.3819    0.4142
3500395283	         	0.4415	         	0.4262	         	0.4436	         	0.374	         	0.3465	         	0.4858	         	0.3821    0.4142
3600406707	         	0.4414	         	0.4262	         	0.4435	         	0.3742	         	0.3465	         	0.486	         	0.3822    0.4143
3700415429	         	0.4415	         	0.4262	         	0.4435	         	0.374	         	0.3465	         	0.4862	         	0.3825    0.4143
3800416728	         	0.4415	         	0.4263	         	0.4435	         	0.374	         	0.3467	         	0.4863	         	0.3826    0.4144
3900418721	         	0.4414	         	0.4262	         	0.4434	         	0.374	         	0.3469	         	0.4864	         	0.3829    0.4144
4000436536	         	0.4413	         	0.4261	         	0.4435	         	0.3741	         	0.347	         	0.4866	         	0.3829    0.4145
4100442586	         	0.4414	         	0.4261	         	0.4435	         	0.374	         	0.3471	         	0.4868	         	0.3829    0.4145
4200442587	         	0.4412	         	0.4262	         	0.4434	         	0.374	         	0.3474	         	0.4868	         	0.3829    0.4145
4300450933	         	0.4413	         	0.4262	         	0.4433	         	0.3739	         	0.3474	         	0.4869	         	0.383    0.4146
4400455330	         	0.4414	         	0.4262	         	0.4432	         	0.3737	         	0.3476	         	0.4869	         	0.3831    0.4146
4500455959	         	0.4415	         	0.4262	         	0.4432	         	0.3737	         	0.3477	         	0.4868	         	0.3833    0.4146
4600470542	         	0.4415	         	0.4262	         	0.4431	         	0.3736	         	0.3478	         	0.4868	         	0.3835    0.4147
4700472919	         	0.4416	         	0.4262	         	0.4431	         	0.3736	         	0.348	         	0.4868	         	0.3835    0.4147
4800484049	         	0.4415	         	0.4263	         	0.443	         	0.3738	         	0.3482	         	0.4868	         	0.3835    0.4147
4900498490	         	0.4415	         	0.4262	         	0.443	         	0.3738	         	0.3483	         	0.4869	         	0.3836    0.4148
5000504447	         	0.4415	         	0.4262	         	0.4429	         	0.3739	         	0.3486	         	0.4868	         	0.3837    0.4148
5100516373	         	0.4414	         	0.4261	         	0.4427	         	0.374	         	0.3487	         	0.4869	         	0.3841    0.4148
5200538944	         	0.4414	         	0.426	         	0.4427	         	0.3741	         	0.3488	         	0.487	         	0.3842    0.4149
5300583411	         	0.4414	         	0.4259	         	0.4426	         	0.3742	         	0.3488	         	0.487	         	0.3844    0.4149
5400613017	         	0.4414	         	0.4259	         	0.4427	         	0.3741	         	0.3488	         	0.4871	         	0.3845    0.4149
5500617391	         	0.4414	         	0.4259	         	0.4425	         	0.3742	         	0.349	         	0.4871	         	0.3845     0.415
5600617882	         	0.4412	         	0.4258	         	0.4426	         	0.3742	         	0.3492	         	0.4872	         	0.3846     0.415
5700619760	         	0.4413	         	0.4258	         	0.4425	         	0.3742	         	0.3491	         	0.4873	         	0.3847     0.415
5800622803	         	0.4411	         	0.4259	         	0.4425	         	0.3743	         	0.3492	         	0.4874	         	0.3848     0.415
5900624005	         	0.4412	         	0.4259	         	0.4424	         	0.3742	         	0.3493	         	0.4875	         	0.3849     0.415
6000625873	         	0.4411	         	0.4259	         	0.4423	         	0.3743	         	0.3494	         	0.4875	         	0.3849     0.415
6100674697	         	0.4412	         	0.4258	         	0.4423	         	0.3743	         	0.3495	         	0.4874	         	0.3849    0.4151
6200688312	         	0.4412	         	0.4256	         	0.4423	         	0.3742	         	0.3497	         	0.4875	         	0.385    0.4151
6300695119	         	0.4413	         	0.4256	         	0.4423	         	0.3742	         	0.3498	         	0.4876	         	0.385    0.4151
6400695322	         	0.4412	         	0.4255	         	0.4424	         	0.3741	         	0.3499	         	0.4877	         	0.3851    0.4151
6500706875	         	0.4411	         	0.4255	         	0.4425	         	0.3741	         	0.35	         	0.4876	         	0.3852    0.4151
6600718888	         	0.4411	         	0.4255	         	0.4425	         	0.3741	         	0.35	         	0.4877	         	0.3852    0.4152
6700723964	         	0.4412	         	0.4256	         	0.4424	         	0.3742	         	0.35	         	0.4877	         	0.3852    0.4152
6800724597	         	0.4411	         	0.4255	         	0.4424	         	0.3742	         	0.3502	         	0.4878	         	0.3853    0.4152
6900726251	         	0.4411	         	0.4254	         	0.4424	         	0.3741	         	0.3502	         	0.4878	         	0.3855    0.4152
7000748710	         	0.4411	         	0.4254	         	0.4424	         	0.3741	         	0.3504	         	0.4879	         	0.3855    0.4153
7100771212	         	0.4413	         	0.4253	         	0.4424	         	0.3741	         	0.3504	         	0.4878	         	0.3856    0.4153
7200781801	         	0.4413	         	0.4253	         	0.4424	         	0.3741	         	0.3505	         	0.4879	         	0.3857    0.4153
7300783408	         	0.4412	         	0.4253	         	0.4424	         	0.3742	         	0.3506	         	0.4879	         	0.3857    0.4153
7400795349	         	0.4411	         	0.4253	         	0.4424	         	0.3742	         	0.3507	         	0.4879	         	0.3858    0.4153
7500795350	         	0.4411	         	0.4252	         	0.4424	         	0.3742	         	0.3508	         	0.488	         	0.3858    0.4153
7600796363	         	0.4411	         	0.4251	         	0.4423	         	0.3742	         	0.3509	         	0.488	         	0.3858    0.4154
7700801932	         	0.4411	         	0.4251	         	0.4424	         	0.3742	         	0.351	         	0.488	         	0.3858    0.4154
7800822041	         	0.4411	         	0.4251	         	0.4424	         	0.3741	         	0.3511	         	0.488	         	0.3859    0.4154
7900838627	         	0.4411	         	0.425	         	0.4424	         	0.3742	         	0.3511	         	0.4881	         	0.386    0.4154
8000850124	         	0.4411	         	0.425	         	0.4423	         	0.3742	         	0.3512	         	0.4881	         	0.3861    0.4154
8100851127	         	0.441	         	0.4251	         	0.4423	         	0.3742	         	0.3513	         	0.4882	         	0.3861    0.4155
8200903900	         	0.441	         	0.425	         	0.4423	         	0.3742	         	0.3513	         	0.4883	         	0.3861    0.4155
8300909446	         	0.4411	         	0.425	         	0.4422	         	0.3743	         	0.3514	         	0.4882	         	0.3862    0.4155
8400911642	         	0.4411	         	0.425	         	0.4422	         	0.3742	         	0.3514	         	0.4882	         	0.3863    0.4155
8500919649	         	0.4411	         	0.4249	         	0.4422	         	0.3743	         	0.3514	         	0.4883	         	0.3863    0.4155
8600924919	         	0.4411	         	0.425	         	0.4422	         	0.3743	         	0.3515	         	0.4883	         	0.3863    0.4155
8700929388	         	0.441	         	0.425	         	0.4422	         	0.3743	         	0.3515	         	0.4883	         	0.3864    0.4155
8800934980	         	0.441	         	0.4249	         	0.4421	         	0.3742	         	0.3515	         	0.4884	         	0.3865    0.4155
8900938449	         	0.441	         	0.4249	         	0.4421	         	0.3742	         	0.3517	         	0.4884	         	0.3865    0.4155
9000938450	         	0.441	         	0.4249	         	0.4421	         	0.3741	         	0.3517	         	0.4884	         	0.3866    0.4156
9100941721	         	0.4411	         	0.425	         	0.442	         	0.3741	         	0.3517	         	0.4885	         	0.3866    0.4156
9200941789	         	0.441	         	0.425	         	0.442	         	0.3741	         	0.3518	         	0.4885	         	0.3866    0.4156
9300954628	         	0.4411	         	0.425	         	0.442	         	0.3741	         	0.3517	         	0.4885	         	0.3867    0.4156
9400964185	         	0.4411	         	0.425	         	0.442	         	0.3741	         	0.3518	         	0.4885	         	0.3867    0.4156
9500983827	         	0.4411	         	0.425	         	0.4419	         	0.3741	         	0.3519	         	0.4885	         	0.3867    0.4156
9600995490	         	0.441	         	0.425	         	0.4419	         	0.3742	         	0.3519	         	0.4885	         	0.3868    0.4156
9701002672	         	0.441	         	0.425	         	0.4419	         	0.3742	         	0.3521	         	0.4885	         	0.3868    0.4156
9801007880	         	0.4411	         	0.4249	         	0.4419	         	0.3742	         	0.3521	         	0.4886	         	0.3869    0.4157
9901013669	         	0.4411	         	0.4249	         	0.4419	         	0.3742	         	0.3521	         	0.4886	         	0.3869    0.4157
10001041617	         	0.4411	         	0.4249	         	0.442	         	0.3741	         	0.3521	         	0.4886	         	0.3869    0.4157
10101053590	         	0.4412	         	0.4248	         	0.442	         	0.3742	         	0.3522	         	0.4887	         	0.3869    0.4157
10201077466	         	0.4412	         	0.4248	         	0.442	         	0.3742	         	0.3522	         	0.4887	         	0.3869    0.4157
10301077467	         	0.4411	         	0.4248	         	0.442	         	0.3742	         	0.3523	         	0.4887	         	0.387    0.4157
10401098492	         	0.4411	         	0.4248	         	0.442	         	0.3742	         	0.3524	         	0.4887	         	0.387    0.4157
10501100303	         	0.4411	         	0.4248	         	0.442	         	0.3742	         	0.3524	         	0.4887	         	0.387    0.4157
10601120610	         	0.4411	         	0.4248	         	0.442	         	0.3742	         	0.3524	         	0.4887	         	0.3871    0.4157
10701131601	         	0.4411	         	0.4247	         	0.442	         	0.3742	         	0.3525	         	0.4888	         	0.387    0.4158
10801135306	         	0.4411	         	0.4247	         	0.442	         	0.3742	         	0.3525	         	0.4888	         	0.3871    0.4158
10901139713	         	0.4411	         	0.4247	         	0.442	         	0.3742	         	0.3526	         	0.4888	         	0.3872    0.4158
11001160218	         	0.4411	         	0.4247	         	0.442	         	0.3741	         	0.3526	         	0.4888	         	0.3872    0.4158
11101183981	         	0.4411	         	0.4247	         	0.442	         	0.3741	         	0.3527	         	0.4888	         	0.3872    0.4158
11201200247	         	0.441	         	0.4246	         	0.442	         	0.3741	         	0.3527	         	0.4889	         	0.3873    0.4158
11301217567	         	0.441	         	0.4246	         	0.442	         	0.3742	         	0.3527	         	0.4889	         	0.3873    0.4158
11401227887	         	0.4411	         	0.4246	         	0.4419	         	0.3742	         	0.3528	         	0.4889	         	0.3873    0.4158
11501228957	         	0.4411	         	0.4246	         	0.4419	         	0.3741	         	0.3529	         	0.4888	         	0.3873    0.4158
11601247646	         	0.4411	         	0.4247	         	0.4419	         	0.3742	         	0.3529	         	0.4888	         	0.3873    0.4158
11701260800	         	0.441	         	0.4246	         	0.4419	         	0.3742	         	0.3529	         	0.4889	         	0.3873    0.4158
11801262053	         	0.4409	         	0.4246	         	0.4419	         	0.3741	         	0.353	         	0.4889	         	0.3873    0.4158
11901295483	         	0.4409	         	0.4247	         	0.4419	         	0.3742	         	0.353	         	0.4889	         	0.3873    0.4159
12001321082	         	0.4408	         	0.4246	         	0.4419	         	0.3743	         	0.3531	         	0.4889	         	0.3874    0.4159
12101324100	         	0.4408	         	0.4246	         	0.4419	         	0.3743	         	0.3531	         	0.4889	         	0.3874    0.4159
12201333116	         	0.4408	         	0.4246	         	0.4419	         	0.3743	         	0.3531	         	0.4889	         	0.3874    0.4159
12301356885	         	0.4408	         	0.4246	         	0.4419	         	0.3744	         	0.3531	         	0.4889	         	0.3874    0.4159
12401363156	         	0.4408	         	0.4246	         	0.4419	         	0.3744	         	0.3533	         	0.4889	         	0.3873    0.4159
12501365194	         	0.4408	         	0.4247	         	0.4419	         	0.3744	         	0.3532	         	0.489	         	0.3874    0.4159
12601387126	         	0.4408	         	0.4247	         	0.4418	         	0.3744	         	0.3533	         	0.489	         	0.3874    0.4159
12701433091	         	0.4408	         	0.4247	         	0.4418	         	0.3743	         	0.3533	         	0.489	         	0.3873    0.4159
12801440030	         	0.4407	         	0.4247	         	0.4418	         	0.3743	         	0.3534	         	0.489	         	0.3874    0.4159
12901440235	         	0.4407	         	0.4247	         	0.4418	         	0.3743	         	0.3534	         	0.489	         	0.3874    0.4159
13001448648	         	0.4407	         	0.4246	         	0.4418	         	0.3743	         	0.3535	         	0.4891	         	0.3874    0.4159
13101467239	         	0.4407	         	0.4246	         	0.4418	         	0.3743	         	0.3535	         	0.4891	         	0.3874    0.4159
13201475695	         	0.4408	         	0.4245	         	0.4417	         	0.3744	         	0.3536	         	0.4891	         	0.3874    0.4159
13301487530	         	0.4408	         	0.4245	         	0.4417	         	0.3743	         	0.3537	         	0.4891	         	0.3874    0.4159
13401501590	         	0.4408	         	0.4245	         	0.4417	         	0.3743	         	0.3536	         	0.4891	         	0.3875    0.4159
13501507456	         	0.4408	         	0.4246	         	0.4416	         	0.3743	         	0.3537	         	0.4891	         	0.3874    0.4159
13601509092	         	0.4407	         	0.4246	         	0.4416	         	0.3743	         	0.3537	         	0.4891	         	0.3875    0.4159
13701525322	         	0.4407	         	0.4246	         	0.4415	         	0.3744	         	0.3537	         	0.4891	         	0.3875    0.4159
13801537383	         	0.4407	         	0.4246	         	0.4415	         	0.3744	         	0.3537	         	0.4892	         	0.3876     0.416
13901538391	         	0.4407	         	0.4246	         	0.4415	         	0.3744	         	0.3538	         	0.4891	         	0.3875     0.416
14001552019	         	0.4407	         	0.4247	         	0.4415	         	0.3744	         	0.3538	         	0.4891	         	0.3876     0.416
14101617752	         	0.4407	         	0.4246	         	0.4415	         	0.3744	         	0.3539	         	0.4891	         	0.3876     0.416
14201633016	         	0.4408	         	0.4246	         	0.4415	         	0.3744	         	0.3539	         	0.4891	         	0.3876     0.416
14301655607	         	0.4408	         	0.4246	         	0.4415	         	0.3744	         	0.3539	         	0.4891	         	0.3876     0.416
14401665057	         	0.4408	         	0.4246	         	0.4414	         	0.3744	         	0.3539	         	0.4891	         	0.3876     0.416
14501668586	         	0.4407	         	0.4246	         	0.4414	         	0.3744	         	0.3539	         	0.4891	         	0.3876     0.416
14601674460	         	0.4407	         	0.4246	         	0.4414	         	0.3744	         	0.354	         	0.4891	         	0.3876     0.416
14701677159	         	0.4407	         	0.4245	         	0.4414	         	0.3745	         	0.354	         	0.4891	         	0.3876     0.416
14801684235	         	0.4407	         	0.4245	         	0.4414	         	0.3745	         	0.3541	         	0.4891	         	0.3876     0.416
14901713120	         	0.4407	         	0.4245	         	0.4413	         	0.3745	         	0.3541	         	0.4891	         	0.3876     0.416
15001726964	         	0.4407	         	0.4245	         	0.4413	         	0.3745	         	0.3541	         	0.4891	         	0.3876     0.416
15101731384	         	0.4407	         	0.4245	         	0.4413	         	0.3745	         	0.3542	         	0.4891	         	0.3876     0.416
15201736955	         	0.4407	         	0.4245	         	0.4413	         	0.3745	         	0.3542	         	0.4891	         	0.3876     0.416
15301738283	         	0.4407	         	0.4246	         	0.4413	         	0.3745	         	0.3542	         	0.4891	         	0.3877     0.416
15401758320	         	0.4407	         	0.4246	         	0.4413	         	0.3745	         	0.3542	         	0.4891	         	0.3877     0.416
15501759361	         	0.4407	         	0.4246	         	0.4413	         	0.3745	         	0.3542	         	0.4891	         	0.3877     0.416
15601759554	         	0.4406	         	0.4245	         	0.4413	         	0.3745	         	0.3543	         	0.4891	         	0.3877     0.416
15701764535	         	0.4406	         	0.4245	         	0.4413	         	0.3744	         	0.3543	         	0.4891	         	0.3877     0.416
15801776519	         	0.4406	         	0.4245	         	0.4413	         	0.3744	         	0.3543	         	0.4891	         	0.3877     0.416
15901778705	         	0.4406	         	0.4245	         	0.4413	         	0.3744	         	0.3544	         	0.4892	         	0.3877     0.416
16001778828	         	0.4406	         	0.4244	         	0.4413	         	0.3744	         	0.3544	         	0.4891	         	0.3877     0.416
16101785787	         	0.4406	         	0.4245	         	0.4413	         	0.3744	         	0.3544	         	0.4891	         	0.3877     0.416
16201804422	         	0.4406	         	0.4244	         	0.4413	         	0.3744	         	0.3545	         	0.4891	         	0.3877     0.416
16301805888	         	0.4407	         	0.4244	         	0.4413	         	0.3744	         	0.3545	         	0.4892	         	0.3877     0.416
16401832417	         	0.4407	         	0.4244	         	0.4413	         	0.3744	         	0.3545	         	0.4891	         	0.3877     0.416
16501843946	         	0.4407	         	0.4244	         	0.4413	         	0.3744	         	0.3546	         	0.4891	         	0.3877     0.416
16601844621	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3546	         	0.4891	         	0.3878     0.416
16701865248	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3546	         	0.4892	         	0.3877     0.416
16801884928	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3546	         	0.4892	         	0.3878     0.416
16901903306	         	0.4408	         	0.4243	         	0.4413	         	0.3743	         	0.3546	         	0.4892	         	0.3878     0.416
17001908438	         	0.4407	         	0.4243	         	0.4412	         	0.3744	         	0.3547	         	0.4892	         	0.3879     0.416
17101937119	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3547	         	0.4892	         	0.3878     0.416
17201939853	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3547	         	0.4892	         	0.3878    0.4161
17301939912	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3547	         	0.4892	         	0.3879    0.4161
17401957750	         	0.4407	         	0.4243	         	0.4412	         	0.3744	         	0.3547	         	0.4892	         	0.3879    0.4161
17501975655	         	0.4407	         	0.4243	         	0.4412	         	0.3743	         	0.3548	         	0.4892	         	0.3879    0.4161
17601978866	         	0.4407	         	0.4243	         	0.4412	         	0.3743	         	0.3548	         	0.4892	         	0.3879    0.4161
17701979789	         	0.4408	         	0.4243	         	0.4412	         	0.3743	         	0.3548	         	0.4892	         	0.3879    0.4161
17801980656	         	0.4408	         	0.4243	         	0.4412	         	0.3743	         	0.3548	         	0.4892	         	0.388    0.4161
17901991769	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3548	         	0.4892	         	0.388    0.4161
18001996631	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3548	         	0.4892	         	0.388    0.4161
18101997111	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3548	         	0.4892	         	0.388    0.4161
18201999744	         	0.4408	         	0.4243	         	0.4412	         	0.3744	         	0.3548	         	0.4892	         	0.388    0.4161
18301999795	         	0.4407	         	0.4243	         	0.4412	         	0.3744	         	0.3548	         	0.4893	         	0.388    0.4161
18402040507	         	0.4407	         	0.4243	         	0.4411	         	0.3744	         	0.3548	         	0.4892	         	0.3881    0.4161
18502046471	         	0.4408	         	0.4244	         	0.4412	         	0.3744	         	0.3548	         	0.4893	         	0.3881    0.4161
18602054125	         	0.4408	         	0.4243	         	0.4412	         	0.3744	         	0.3548	         	0.4893	         	0.3881    0.4161
18702060038	         	0.4407	         	0.4244	         	0.4412	         	0.3744	         	0.3548	         	0.4893	         	0.3881    0.4161
18802072563	         	0.4407	         	0.4244	         	0.4412	         	0.3745	         	0.3548	         	0.4893	         	0.3881    0.4161
18902072564	         	0.4407	         	0.4245	         	0.4412	         	0.3744	         	0.3548	         	0.4893	         	0.3881    0.4161
19002074635	         	0.4408	         	0.4245	         	0.4412	         	0.3744	         	0.3548	         	0.4893	         	0.3881    0.4161
19102109139	         	0.4408	         	0.4245	         	0.4412	         	0.3744	         	0.3549	         	0.4893	         	0.3881    0.4161
19202114404	         	0.4408	         	0.4245	         	0.4412	         	0.3743	         	0.3549	         	0.4893	         	0.3881    0.4162
19302114491	         	0.4408	         	0.4245	         	0.4412	         	0.3743	         	0.3549	         	0.4893	         	0.3881    0.4162
19402131961	         	0.4408	         	0.4245	         	0.4412	         	0.3744	         	0.3549	         	0.4893	         	0.3881    0.4162
19502132383	         	0.4408	         	0.4245	         	0.4412	         	0.3744	         	0.3549	         	0.4893	         	0.3881    0.4162
19602143269	         	0.4408	         	0.4245	         	0.4412	         	0.3743	         	0.355	         	0.4893	         	0.3881    0.4162
19702144321	         	0.4408	         	0.4245	         	0.4411	         	0.3743	         	0.355	         	0.4893	         	0.3882    0.4162
19802147191	         	0.4408	         	0.4245	         	0.4411	         	0.3743	         	0.355	         	0.4893	         	0.3882    0.4162
19902162037	         	0.4408	         	0.4245	         	0.4411	         	0.3743	         	0.355	         	0.4894	         	0.3882    0.4162
20002174002	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3551	         	0.4894	         	0.3882    0.4162
20102176630	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3551	         	0.4894	         	0.3882    0.4162
20202181963	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3551	         	0.4894	         	0.3883    0.4162
20302191163	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.355	         	0.4894	         	0.3883    0.4162
20402196237	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3551	         	0.4894	         	0.3883    0.4162
20502197058	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3551	         	0.4894	         	0.3883    0.4162
20602201509	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3551	         	0.4894	         	0.3883    0.4162
20702205406	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3551	         	0.4894	         	0.3883    0.4162
20802227462	         	0.4407	         	0.4244	         	0.4411	         	0.3742	         	0.3552	         	0.4894	         	0.3883    0.4162
20902237289	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3552	         	0.4894	         	0.3883    0.4162
21002241264	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3552	         	0.4894	         	0.3883    0.4162
21102248696	         	0.4408	         	0.4244	         	0.4411	         	0.3743	         	0.3552	         	0.4894	         	0.3883    0.4162
21202257878	         	0.4408	         	0.4243	         	0.4411	         	0.3743	         	0.3553	         	0.4894	         	0.3883    0.4162
21302259382	         	0.4408	         	0.4243	         	0.4411	         	0.3743	         	0.3553	         	0.4894	         	0.3883    0.4162
21402259383	         	0.4408	         	0.4243	         	0.4411	         	0.3743	         	0.3553	         	0.4894	         	0.3883    0.4162
21502263097	         	0.4408	         	0.4243	         	0.4411	         	0.3743	         	0.3553	         	0.4894	         	0.3883    0.4162
21602276566	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3553	         	0.4894	         	0.3883    0.4162
21702277875	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3554	         	0.4894	         	0.3883    0.4162
21802278322	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3554	         	0.4894	         	0.3883    0.4162
21902281323	         	0.4408	         	0.4243	         	0.4411	         	0.3742	         	0.3554	         	0.4894	         	0.3884    0.4162
22002304412	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3554	         	0.4894	         	0.3884    0.4162
22102313977	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3554	         	0.4894	         	0.3884    0.4162
22202315441	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3554	         	0.4894	         	0.3884    0.4162
22302328372	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3555	         	0.4894	         	0.3884    0.4162
22402367321	         	0.4408	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4895	         	0.3884    0.4162
22502381368	         	0.4408	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4895	         	0.3884    0.4162
22602400229	         	0.4408	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4895	         	0.3884    0.4162
22702401859	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4895	         	0.3884    0.4162
22802416854	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4894	         	0.3884    0.4162
22902423710	         	0.4408	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4894	         	0.3884    0.4162
23002448073	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4895	         	0.3884    0.4163
23102458371	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3555	         	0.4894	         	0.3884    0.4163
23202492321	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3556	         	0.4894	         	0.3884    0.4163
23302504208	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3556	         	0.4894	         	0.3884    0.4163
23402518503	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3556	         	0.4894	         	0.3884    0.4163
23502521138	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3556	         	0.4894	         	0.3884    0.4163
23602533203	         	0.4407	         	0.4244	         	0.4411	         	0.3742	         	0.3556	         	0.4895	         	0.3884    0.4163
23702555180	         	0.4407	         	0.4244	         	0.4411	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
23802557644	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
23902583414	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
24002599396	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
24102612113	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
24202613741	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
24302631859	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
24402662213	         	0.4407	         	0.4244	         	0.4409	         	0.3742	         	0.3557	         	0.4895	         	0.3885    0.4163
24502677516	         	0.4407	         	0.4244	         	0.4409	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
24602722520	         	0.4407	         	0.4244	         	0.4409	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
24702729126	         	0.4407	         	0.4244	         	0.441	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
24802732788	         	0.4407	         	0.4243	         	0.441	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
24902763051	         	0.4407	         	0.4243	         	0.441	         	0.3743	         	0.3557	         	0.4896	         	0.3885    0.4163
25002767689	         	0.4408	         	0.4243	         	0.4409	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
25102781385	         	0.4408	         	0.4243	         	0.4409	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
25202818818	         	0.4408	         	0.4243	         	0.4409	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
25302820497	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
25402859361	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
25502863347	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3557	         	0.4896	         	0.3886    0.4163
25602886600	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
25702899523	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3557	         	0.4896	         	0.3885    0.4163
25802901242	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3557	         	0.4896	         	0.3885    0.4163
25902902123	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3557	         	0.4896	         	0.3885    0.4163
26002918733	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3557	         	0.4896	         	0.3885    0.4163
26102937360	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3557	         	0.4896	         	0.3885    0.4163
26202943651	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3557	         	0.4896	         	0.3885    0.4163
26302952490	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3558	         	0.4896	         	0.3885    0.4163
26402976361	         	0.4408	         	0.4243	         	0.441	         	0.3742	         	0.3558	         	0.4896	         	0.3885    0.4163
26502986676	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3558	         	0.4897	         	0.3885    0.4163
26603002282	         	0.4407	         	0.4243	         	0.441	         	0.3743	         	0.3558	         	0.4897	         	0.3885    0.4163
26703012890	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3558	         	0.4897	         	0.3885    0.4163
26803034108	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3558	         	0.4897	         	0.3885    0.4163
26903038038	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3558	         	0.4897	         	0.3885    0.4163
27003043711	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3558	         	0.4897	         	0.3885    0.4163
27103049220	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3559	         	0.4897	         	0.3885    0.4163
27203057279	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3559	         	0.4897	         	0.3885    0.4163
27303065139	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3559	         	0.4897	         	0.3885    0.4163
27403075902	         	0.4408	         	0.4243	         	0.441	         	0.3743	         	0.3559	         	0.4897	         	0.3885    0.4163
27503108899	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.3559	         	0.4897	         	0.3885    0.4163
27603117895	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.3559	         	0.4897	         	0.3885    0.4163
27703139370	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.3559	         	0.4896	         	0.3885    0.4164
27803142909	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.3559	         	0.4896	         	0.3885    0.4164
27903169681	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4896	         	0.3885    0.4164
28003172486	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4896	         	0.3885    0.4164
28103193066	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4896	         	0.3886    0.4164
28203248670	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4896	         	0.3886    0.4164
28303254176	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4897	         	0.3886    0.4164
28403266826	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4897	         	0.3885    0.4164
28503270428	         	0.4408	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4897	         	0.3885    0.4164
28603294232	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3885    0.4164
28703322010	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
28803322851	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
28903327281	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
29003328722	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
29103370110	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
29203396763	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
29303408886	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
29403420868	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.356	         	0.4897	         	0.3886    0.4164
29503435576	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.3561	         	0.4897	         	0.3886    0.4164
29603445436	         	0.4409	         	0.4243	         	0.4408	         	0.3744	         	0.3561	         	0.4897	         	0.3886    0.4164
29703449113	         	0.4409	         	0.4243	         	0.4409	         	0.3743	         	0.356	         	0.4897	         	0.3886    0.4164
29803458970	         	0.4409	         	0.4243	         	0.4409	         	0.3743	         	0.3561	         	0.4897	         	0.3887    0.4164
29903468736	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.3561	         	0.4896	         	0.3887    0.4164
30003469945	         	0.4409	         	0.4243	         	0.4409	         	0.3743	         	0.3561	         	0.4896	         	0.3887    0.4164
30103475490	         	0.4409	         	0.4243	         	0.4409	         	0.3744	         	0.3561	         	0.4896	         	0.3887    0.4164
30203478870	         	0.4409	         	0.4243	         	0.4409	         	0.3744	         	0.3561	         	0.4896	         	0.3887    0.4164
30303481097	         	0.4409	         	0.4243	         	0.4409	         	0.3744	         	0.3561	         	0.4896	         	0.3887    0.4164
30403482423	         	0.4409	         	0.4243	         	0.4409	         	0.3743	         	0.3561	         	0.4896	         	0.3887    0.4164
30503518030	         	0.4409	         	0.4243	         	0.4409	         	0.3743	         	0.3562	         	0.4896	         	0.3887    0.4164
30603539736	         	0.4409	         	0.4243	         	0.4409	         	0.3743	         	0.3562	         	0.4896	         	0.3887    0.4164
30703555140	         	0.4408	         	0.4243	         	0.4409	         	0.3744	         	0.3562	         	0.4896	         	0.3887    0.4164
30803595918	         	0.4408	         	0.4242	         	0.4409	         	0.3744	         	0.3562	         	0.4896	         	0.3887    0.4164
30903614446	         	0.4408	         	0.4243	         	0.4408	         	0.3744	         	0.3562	         	0.4896	         	0.3887    0.4164
31003614725	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4896	         	0.3887    0.4164
31103623903	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4896	         	0.3887    0.4164
31203635381	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4896	         	0.3887    0.4164
31303647921	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4897	         	0.3887    0.4164
31403661599	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4897	         	0.3887    0.4164
31503663819	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4897	         	0.3887    0.4164
31603674516	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4897	         	0.3887    0.4164
31703676548	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4896	         	0.3887    0.4164
31803682402	         	0.4408	         	0.4242	         	0.4408	         	0.3745	         	0.3562	         	0.4897	         	0.3887    0.4164
31903692644	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3562	         	0.4897	         	0.3887    0.4164
32003694903	         	0.4409	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4897	         	0.3887    0.4164
32103700293	         	0.4409	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4896	         	0.3887    0.4164
32203721237	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4897	         	0.3887    0.4164
32303724018	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4896	         	0.3887    0.4164
32403727784	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4897	         	0.3887    0.4164
32503729137	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4897	         	0.3887    0.4164
32603739478	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4897	         	0.3887    0.4164
32703783270	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3563	         	0.4896	         	0.3887    0.4164
32803783955	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3564	         	0.4896	         	0.3887    0.4164
32903785779	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3564	         	0.4896	         	0.3887    0.4164
33003794594	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3564	         	0.4896	         	0.3887    0.4164
33103828183	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3564	         	0.4896	         	0.3887    0.4164
33203859729	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3564	         	0.4896	         	0.3888    0.4164
33303872544	         	0.4408	         	0.4242	         	0.4408	         	0.3744	         	0.3564	         	0.4896	         	0.3888    0.4164
33403882647	         	0.4408	         	0.4242	         	0.4408	         	0.3745	         	0.3564	         	0.4896	         	0.3888    0.4164
33503887526	         	0.4408	         	0.4242	         	0.4408	         	0.3745	         	0.3564	         	0.4896	         	0.3888    0.4164
33603896234	         	0.4408	         	0.4242	         	0.4408	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
33703910119	         	0.4408	         	0.4242	         	0.4407	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
33803963887	         	0.4408	         	0.4242	         	0.4408	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
33904001055	         	0.4408	         	0.4242	         	0.4407	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
34004006207	         	0.4408	         	0.4242	         	0.4407	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
34104034975	         	0.4408	         	0.4242	         	0.4407	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
34204039000	         	0.4408	         	0.4242	         	0.4407	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
34304046392	         	0.4408	         	0.4242	         	0.4407	         	0.3744	         	0.3565	         	0.4896	         	0.3888    0.4164
34404085197	         	0.4408	         	0.4242	         	0.4407	         	0.3745	         	0.3565	         	0.4896	         	0.3888    0.4164
34504099445	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3565	         	0.4896	         	0.3888    0.4164
34604104831	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3888    0.4164
34704106813	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3889    0.4164
34804114063	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3889    0.4164
34904133647	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3889    0.4164
35004156084	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3888    0.4164
35104174463	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3888    0.4164
35204175394	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3567	         	0.4896	         	0.3888    0.4164
35304194348	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3888    0.4164
35404202957	         	0.4408	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3888    0.4164
35504224808	         	0.4407	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3888    0.4164
35604225608	         	0.4407	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3889    0.4164
35704233498	         	0.4407	         	0.4241	         	0.4407	         	0.3744	         	0.3566	         	0.4896	         	0.3888    0.4164
35804247245	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3888    0.4164
35904247797	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3888    0.4164
36004258972	         	0.4407	         	0.4241	         	0.4407	         	0.3744	         	0.3567	         	0.4896	         	0.3889    0.4164
36104271329	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4164
36204286424	         	0.4407	         	0.4241	         	0.4407	         	0.3744	         	0.3567	         	0.4896	         	0.3889    0.4164
36304300082	         	0.4407	         	0.4241	         	0.4408	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4164
36404300410	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4164
36504302384	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4164
36604304838	         	0.4407	         	0.424	         	0.4408	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
36704318495	         	0.4407	         	0.4241	         	0.4408	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
36804321412	         	0.4407	         	0.424	         	0.4408	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
36904328650	         	0.4407	         	0.424	         	0.4408	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37004336707	         	0.4407	         	0.4241	         	0.4408	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37104368357	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37204371623	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37304383701	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4164
37404387206	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37504390220	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37604421776	         	0.4407	         	0.4241	         	0.4407	         	0.3744	         	0.3567	         	0.4896	         	0.3889    0.4165
37704445587	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37804463207	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
37904465840	         	0.4407	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38004471170	         	0.4407	         	0.424	         	0.4407	         	0.3744	         	0.3567	         	0.4896	         	0.3889    0.4165
38104471615	         	0.4407	         	0.424	         	0.4407	         	0.3744	         	0.3567	         	0.4896	         	0.3889    0.4165
38204493898	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38304496907	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38404510496	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38504530175	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38604530201	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38704537137	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38804543971	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
38904550595	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
39004552240	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
39104553458	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
39204563616	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
39304565491	         	0.4407	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
39404582718	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
39504585046	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
39604587042	         	0.4408	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
39704595553	         	0.4408	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
39804602776	         	0.4408	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
39904604469	         	0.4408	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
40004621304	         	0.4408	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
40104622357	         	0.4408	         	0.4241	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
40204632322	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
40304641759	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.389    0.4165
40404648089	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3567	         	0.4896	         	0.3889    0.4165
40504657003	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.3889    0.4165
40604692713	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.3889    0.4165
40704704665	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.3889    0.4165
40804723852	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.3889    0.4165
40904740447	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.3889    0.4165
41004742559	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.3889    0.4165
41104742600	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.3889    0.4165
41204763936	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.389    0.4165
41304764414	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.389    0.4165
41404780928	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.389    0.4165
41504782195	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.389    0.4165
41604785243	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
41704791813	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
41804793500	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
41904828267	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42004841989	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42104852919	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42204853212	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42304863539	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42404866297	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42504867366	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42604921224	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42704942524	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42804944925	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
42904960242	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
43004965616	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4897	         	0.389    0.4165
43104967506	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.389    0.4165
43204971867	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.389    0.4165
43304977922	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3568	         	0.4896	         	0.389    0.4165
43404980474	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
43504984451	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.3569	         	0.4896	         	0.389    0.4165
43604990306	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
43705006467	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
43805011051	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
43905015046	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44005023746	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44105024882	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44205026301	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44305060942	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44405061639	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44505072402	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44605086718	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44705106716	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.3569	         	0.4897	         	0.389    0.4165
44805107297	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
44905122892	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.3569	         	0.4896	         	0.389    0.4165
45005127965	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.3569	         	0.4896	         	0.389    0.4165
45105144874	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4896	         	0.3891    0.4165
45205148497	         	0.4408	         	0.4239	         	0.4408	         	0.3744	         	0.357	         	0.4896	         	0.3891    0.4165
45305152423	         	0.4408	         	0.4239	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
45405179229	         	0.4408	         	0.4239	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
45505180809	         	0.4408	         	0.4239	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
45605185664	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
45705187319	         	0.4408	         	0.4239	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
45805189765	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.3569	         	0.4896	         	0.3891    0.4165
45905191231	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.3569	         	0.4896	         	0.3891    0.4165
46005198279	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
46105198798	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.3569	         	0.4896	         	0.3891    0.4165
46205205901	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.3569	         	0.4896	         	0.3891    0.4165
46305212648	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4896	         	0.3891    0.4165
46405216434	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
46505222615	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
46605224082	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
46705230835	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
46805231149	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
46905247369	         	0.4408	         	0.424	         	0.4407	         	0.3744	         	0.357	         	0.4897	         	0.3891    0.4165
47005262861	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.3569	         	0.4897	         	0.3891    0.4165
47105264100	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.3569	         	0.4897	         	0.3891    0.4165
47205282323	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
47305292479	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
47405296826	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
47505299510	         	0.4409	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4896	         	0.3891    0.4165
47605305065	         	0.4409	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4896	         	0.3891    0.4165
47705306484	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
47805312655	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
47905321445	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48005365322	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48105386763	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48205401118	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48305402581	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48405404250	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48505406646	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48605406706	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48705406707	         	0.4409	         	0.4239	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48805419854	         	0.4408	         	0.4239	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
48905421927	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49005434627	         	0.4408	         	0.4239	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49105443898	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49205445237	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49305451482	         	0.4409	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49405470334	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49505480507	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49605492397	         	0.4409	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49705495164	         	0.4408	         	0.424	         	0.4408	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49805503194	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
49905513289	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
50005521255	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50105528762	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4165
50205561202	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50305566277	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50405579737	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50505585591	         	0.4408	         	0.424	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50605610078	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50705620337	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50805626054	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
50905653221	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
51005659219	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
51105672537	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
51205676446	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
51305693606	         	0.4408	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4897	         	0.3891    0.4166
51405694916	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4897	         	0.3891    0.4166
51505723978	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4897	         	0.3891    0.4166
51605768393	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4897	         	0.3891    0.4166
51705770554	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4897	         	0.3891    0.4166
51805772755	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4897	         	0.3892    0.4166
51905786882	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4898	         	0.3891    0.4166
52005786883	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4898	         	0.3892    0.4166
52105795915	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52205797795	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52305800180	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52405816710	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52505821104	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52605835370	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52705837089	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52805846023	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
52905846415	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
53005849687	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
53105859658	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
53205863033	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
53305867644	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4898	         	0.3892    0.4166
53405870284	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4898	         	0.3892    0.4166
53505870542	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4898	         	0.3892    0.4166
53605873710	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
53705875907	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3891    0.4166
53805881360	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3892    0.4166
53905965198	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4898	         	0.3891    0.4166
54005969979	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.3571	         	0.4898	         	0.3891    0.4166
54105982303	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3891    0.4166
54206021098	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3891    0.4166
54306028157	         	0.4409	         	0.4239	         	0.4407	         	0.3745	         	0.357	         	0.4898	         	0.3891    0.4166
54406030477	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
54506043251	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
54606045338	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
54706060517	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
54806062827	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
54906063770	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
55006064789	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
55106068481	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
55206077214	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
55306086670	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
55406116644	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
55506130868	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
55606152793	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
55706167947	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
55806176831	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
55906187920	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56006212389	         	0.4409	         	0.424	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56106215736	         	0.4409	         	0.424	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56206246078	         	0.4409	         	0.424	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56306248286	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56406275721	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56506281048	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56606293687	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56706296383	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56806303149	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
56906310725	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57006311459	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57106321977	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57206344046	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57306353800	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57406355462	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57506378117	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.357	         	0.4898	         	0.3891    0.4166
57606386035	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57706387238	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57806411606	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
57906419237	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58006430303	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58106458476	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58206462810	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58306465824	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58406472474	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58506476560	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58606480919	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58706488351	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58806491719	         	0.4409	         	0.4239	         	0.4407	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
58906525111	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
59006535418	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3891    0.4166
59106570463	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59206597023	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59306601035	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59406604187	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59506605047	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59606608611	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59706626831	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59806641074	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
59906648412	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60006670631	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60106699332	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60206720190	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60306720191	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60406732170	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60506734035	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60606766000	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60706768346	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60806778536	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
60906781103	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61006786207	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3571	         	0.4898	         	0.3892    0.4166
61106800798	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61206810544	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61306818622	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61406821473	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61506826801	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61606833202	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61706861952	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
61806881897	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3572	         	0.4898	         	0.3893    0.4166
61906888450	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62006899124	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62106919600	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62206921902	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62306928873	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62406929066	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3893    0.4166
62506933014	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62606935857	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62706990805	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62806991658	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
62906994685	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63007014377	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63107015598	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63207021649	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63307029163	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63407033560	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63507045735	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63607054843	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63707059853	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63807062675	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
63907076303	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64007079426	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64107081898	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64207104982	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64307108588	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64407109492	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64507147419	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64607163812	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64707175769	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64807214917	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
64907232369	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
65007249657	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
65107253934	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
65207289383	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
65307294932	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
65407329685	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
65507332701	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
65607333123	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
65707334398	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
65807350789	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
65907355615	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
66007360759	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
66107369227	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
66207397512	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
66307408866	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
66407410825	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
66507411406	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
66607450286	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3572	         	0.4898	         	0.3892    0.4166
66707505979	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
66807509406	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
66907515416	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67007538328	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67107548996	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67207561846	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67307599678	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67407618690	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67507619881	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67607631818	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67707644109	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67807647552	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
67907651641	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68007665942	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68107667376	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68207670524	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68307682570	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68407686745	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68507687471	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68607689611	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68707691263	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68807691950	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
68907693484	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
69007707388	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69107716683	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69207717195	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
69307726199	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69407729707	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69507738005	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69607740982	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69707748725	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69807768271	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
69907768402	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
70007772477	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70107778225	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70207779123	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70307783609	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
70407813048	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70507817478	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70607845289	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70707847799	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70807850682	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
70907851247	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71007851496	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71107851497	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71207879223	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71307885959	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71407888050	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71507924968	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71607959698	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71707959724	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71807961372	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
71907968272	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
72007969028	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
72107973496	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
72207978805	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
72307979936	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
72407983506	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
72508005451	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
72608026730	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
72708039084	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
72808043715	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
72908045283	         	0.4409	         	0.4239	         	0.4406	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
73008050115	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
73108065966	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
73208074375	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
73308078570	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3892    0.4166
73408089852	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3892    0.4166
73508097361	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3893    0.4166
73608102285	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
73708131856	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
73808139639	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3893    0.4166
73908160739	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3893    0.4166
74008172966	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3573	         	0.4898	         	0.3893    0.4166
74108185105	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
74208186314	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
74308205362	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
74408215073	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
74508223204	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3574	         	0.4898	         	0.3893    0.4166
74608238434	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
74708242947	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
74808248627	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
74908252380	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3573	         	0.4898	         	0.3893    0.4166
75008269520	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3574	         	0.4898	         	0.3893    0.4166
75108270597	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3574	         	0.4898	         	0.3893    0.4166
75208298382	         	0.4409	         	0.4239	         	0.4405	         	0.3747	         	0.3574	         	0.4898	         	0.3893    0.4166
75308332512	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
75408332780	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
75508333171	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
75608341116	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
75708353729	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
75808375158	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
75908375159	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76008394886	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76108402230	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76208405041	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76308407459	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76408419079	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76508424565	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76608426407	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76708438841	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76808454747	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
76908456151	         	0.4409	         	0.4239	         	0.4406	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77008460562	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77108472469	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77208478321	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77308492936	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77408511098	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77508511514	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77608524559	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77708538249	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77808564708	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
77908568644	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78008582510	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78108584236	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78208596030	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78308605578	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78408610237	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78508612512	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78608617748	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78708627361	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78808653587	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
78908655718	         	0.4409	         	0.4238	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79008657380	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79108659968	         	0.4409	         	0.4238	         	0.4406	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79208672098	         	0.4409	         	0.4238	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79308697659	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79408782913	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79508784763	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79608784823	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79708822273	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79808836026	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
79908853632	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4898	         	0.3893    0.4166
80008882109	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4899	         	0.3893    0.4166
80108904427	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4899	         	0.3893    0.4166
80208929193	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4899	         	0.3893    0.4166
80308950375	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4899	         	0.3893    0.4166
80408994335	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4899	         	0.3893    0.4166
80509003963	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4899	         	0.3893    0.4166
80609004496	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3574	         	0.4899	         	0.3893    0.4166
80709046097	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
80809049882	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
80909089220	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81009091679	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81109108779	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81209111085	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81309130189	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81409136100	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81509166799	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81609179302	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81709185459	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81809192106	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
81909199859	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82009217809	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82109219454	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82209238923	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82309251334	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82409254718	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82509272258	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82609286728	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82709289351	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82809294190	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
82909296979	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
83009328266	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3893    0.4166
83109346765	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83209381558	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83309385354	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83409403299	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83509407089	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83609413287	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83709417328	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83809422998	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
83909424338	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84009440449	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84109453305	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84209484059	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84309495366	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84409539332	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84509543313	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84609570690	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84709572422	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84809572423	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
84909645280	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
85009645552	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
85109648975	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
85209650334	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
85309651897	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
85409667958	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
85509677265	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
85609684579	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
85709685837	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
85809713402	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
85909717815	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
86009723568	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86109740494	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86209751209	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86309754926	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86409763695	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86509765653	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86609768665	         	0.4409	         	0.4239	         	0.4404	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86709769318	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86809772267	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
86909772667	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
87009784133	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
87109787283	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
87209809286	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
87309812879	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
87409812911	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
87509814071	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
87609814072	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
87709818181	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
87809819077	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
87909841929	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
88009863971	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
88109868175	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
88209875460	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
88309927110	         	0.4409	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
88409931452	         	0.4409	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4166
88509937277	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
88609965554	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
88709971279	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
88809980700	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
88910001795	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
89010019305	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
89110023345	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
89210027553	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
89310044221	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4166
89410045809	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
89510047708	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
89610049857	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
89710065807	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
89810078064	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
89910095303	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90010106850	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90110117174	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90210146113	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90310147434	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90410152161	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90510167668	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90610168101	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90710169141	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
90810172778	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
90910177333	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
91010200481	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91110204824	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91210208177	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91310235339	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91410261744	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
91510324863	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91610363958	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91710374511	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91810409638	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
91910421453	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92010422520	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92110426402	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92210443113	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92310443921	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92410449007	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92510489996	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92610506401	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92710507157	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92810508472	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
92910509976	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
93010521366	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
93110521367	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
93210528375	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
93310531843	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3575	         	0.4899	         	0.3894    0.4167
93410534131	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3576	         	0.4899	         	0.3894    0.4167
93510540530	         	0.4409	         	0.4239	         	0.4405	         	0.3745	         	0.3576	         	0.4899	         	0.3894    0.4167
93610554408	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3576	         	0.4899	         	0.3894    0.4167
93710555129	         	0.4408	         	0.4239	         	0.4405	         	0.3745	         	0.3576	         	0.4899	         	0.3894    0.4167
93810560436	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3576	         	0.4899	         	0.3894    0.4167
93910563889	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3576	         	0.4899	         	0.3894    0.4167
94010573671	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3576	         	0.4899	         	0.3894    0.4167
94110574335	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3576	         	0.4899	         	0.3894    0.4167
94210579864	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3576	         	0.4899	         	0.3894    0.4167
94310598838	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3576	         	0.4899	         	0.3894    0.4167
94410599914	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3576	         	0.4899	         	0.3894    0.4167
94510629754	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
94610632160	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
94710640282	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
94810649357	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
94910659207	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95010671300	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95110710747	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95210738665	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95310772357	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95410797880	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95510804435	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95610808620	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
95710811458	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
95810815430	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
95910815677	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96010817872	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96110833321	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96210840222	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96310857472	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96410872885	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96510878920	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96610892409	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96710909664	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96810912653	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
96910913215	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
97010920198	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
97110920551	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
97210921301	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
97310931261	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
97410931613	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
97510939480	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
97610960213	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
97710961329	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
97810965186	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
97910976664	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98010977652	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98110983841	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98210991870	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98311009027	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98411031502	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98511034710	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98611054469	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98711056187	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98811056839	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
98911067532	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
99011141584	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
99111169658	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
99211172091	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3894    0.4167
99311194915	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
99411199524	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
99511218615	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
99611231887	         	0.4408	         	0.4239	         	0.4405	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
99711245207	         	0.4408	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
99811246505	         	0.4408	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167
99911248170	         	0.4408	         	0.4239	         	0.4404	         	0.3746	         	0.3575	         	0.4899	         	0.3895    0.4167


==> geo_utility_recent/User_assoc/0_2Gnum_10.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	 Utility6	 Utility7	SumUtility
1.02282e+08	    0.4343	    0.4224	    0.4384	     0.373	    0.3521	    0.4911	    0.3809	    0.4132	
2.01426e+08	     0.433	     0.422	    0.4402	    0.3717	    0.3521	    0.4914	    0.3822	    0.4132	
3.00139e+08	    0.4344	    0.4209	    0.4405	    0.3703	    0.3512	    0.4913	    0.3838	    0.4132	
4.00791e+08	    0.4348	    0.4208	    0.4405	    0.3725	    0.3508	    0.4909	    0.3838	    0.4134	
4.99744e+08	    0.4354	    0.4206	    0.4397	    0.3735	    0.3518	    0.4899	    0.3839	    0.4135	
6.02513e+08	    0.4343	    0.4204	    0.4397	    0.3737	    0.3521	    0.4895	    0.3851	    0.4136	
7.04396e+08	     0.435	    0.4208	    0.4391	    0.3732	    0.3524	    0.4897	    0.3852	    0.4136	
8.05514e+08	    0.4349	    0.4213	    0.4389	     0.373	     0.352	    0.4894	    0.3859	    0.4136	
9.05268e+08	     0.435	    0.4207	    0.4391	    0.3734	     0.352	    0.4895	    0.3857	    0.4136	
1.00532e+09	     0.435	    0.4205	     0.439	    0.3739	    0.3524	    0.4891	    0.3855	    0.4136	
1.10567e+09	    0.4345	    0.4211	    0.4389	    0.3737	    0.3526	    0.4889	    0.3851	    0.4135	
1.20499e+09	    0.4349	    0.4207	    0.4388	    0.3737	    0.3529	    0.4884	    0.3854	    0.4136	
1.30475e+09	    0.4349	    0.4207	    0.4386	    0.3736	    0.3528	    0.4886	    0.3861	    0.4136	
1.40422e+09	    0.4348	    0.4206	    0.4385	    0.3736	    0.3528	    0.4887	     0.386	    0.4136	
1.50522e+09	    0.4349	    0.4206	    0.4384	    0.3732	    0.3532	    0.4884	    0.3861	    0.4135	
1.60511e+09	    0.4349	    0.4208	    0.4382	    0.3731	    0.3532	    0.4884	    0.3861	    0.4135	
1.70566e+09	    0.4351	    0.4207	    0.4383	     0.373	    0.3532	    0.4883	    0.3861	    0.4135	
1.80565e+09	     0.435	    0.4207	    0.4382	    0.3728	    0.3535	    0.4883	    0.3863	    0.4135	
1.9073e+09	     0.435	    0.4207	    0.4381	     0.373	    0.3536	    0.4882	    0.3863	    0.4136	
2.00876e+09	    0.4349	    0.4207	     0.438	    0.3729	    0.3536	    0.4883	    0.3865	    0.4136	
2.10531e+09	    0.4349	    0.4207	    0.4381	    0.3729	    0.3538	    0.4883	    0.3865	    0.4136	
2.20408e+09	    0.4347	    0.4206	     0.438	    0.3728	     0.354	    0.4883	    0.3865	    0.4135	
2.30551e+09	    0.4347	    0.4207	    0.4378	    0.3726	     0.354	    0.4884	    0.3866	    0.4135	
2.40572e+09	    0.4345	    0.4207	    0.4378	    0.3728	    0.3539	    0.4886	    0.3866	    0.4135	
2.50529e+09	    0.4344	    0.4206	    0.4378	    0.3728	    0.3539	    0.4887	    0.3867	    0.4136	
2.60609e+09	    0.4344	    0.4206	    0.4377	    0.3729	    0.3541	    0.4886	    0.3867	    0.4136	
2.70536e+09	    0.4343	    0.4208	    0.4377	    0.3729	    0.3543	    0.4885	    0.3867	    0.4136	
2.80552e+09	    0.4342	    0.4211	    0.4376	    0.3729	    0.3544	    0.4884	    0.3866	    0.4136	
2.9042e+09	    0.4341	    0.4213	    0.4376	    0.3729	    0.3544	    0.4884	    0.3867	    0.4136	
3.00313e+09	     0.434	    0.4215	    0.4376	    0.3728	    0.3542	    0.4884	    0.3869	    0.4136	
3.10426e+09	     0.434	    0.4214	    0.4375	    0.3727	    0.3543	    0.4884	    0.3869	    0.4136	
3.20376e+09	    0.4342	    0.4214	    0.4375	    0.3727	    0.3544	    0.4884	    0.3869	    0.4137	
3.30546e+09	    0.4342	    0.4215	    0.4375	    0.3726	    0.3545	    0.4885	    0.3868	    0.4137	
3.40687e+09	    0.4343	    0.4214	    0.4374	    0.3726	    0.3545	    0.4884	     0.387	    0.4137	
3.50569e+09	    0.4343	    0.4214	    0.4374	    0.3725	    0.3546	    0.4886	    0.3869	    0.4137	
 3.605e+09	    0.4344	    0.4214	    0.4374	    0.3725	    0.3546	    0.4886	    0.3869	    0.4137	
3.70502e+09	    0.4343	    0.4212	    0.4375	    0.3726	    0.3546	    0.4887	    0.3868	    0.4137	
3.80615e+09	    0.4342	    0.4212	    0.4375	    0.3725	    0.3547	    0.4886	    0.3869	    0.4137	
3.90818e+09	    0.4343	    0.4212	    0.4375	    0.3725	    0.3547	    0.4887	    0.3867	    0.4137	
4.00718e+09	    0.4344	    0.4211	    0.4375	    0.3725	    0.3547	    0.4888	    0.3868	    0.4137	
4.10848e+09	    0.4343	    0.4211	    0.4375	    0.3724	    0.3548	    0.4889	    0.3868	    0.4137	
4.20721e+09	    0.4343	     0.421	    0.4376	    0.3725	    0.3549	    0.4888	    0.3868	    0.4137	
4.30832e+09	    0.4343	     0.421	    0.4376	    0.3725	    0.3549	    0.4889	    0.3868	    0.4137	
4.40763e+09	    0.4343	    0.4209	    0.4376	    0.3725	    0.3549	    0.4889	    0.3868	    0.4137	
4.50878e+09	    0.4343	    0.4209	    0.4377	    0.3725	    0.3549	    0.4889	    0.3868	    0.4137	
4.60606e+09	    0.4343	    0.4209	    0.4376	    0.3725	    0.3548	    0.4888	    0.3869	    0.4137	
4.70596e+09	    0.4343	    0.4208	    0.4376	    0.3725	    0.3549	    0.4888	    0.3868	    0.4137	
4.80517e+09	    0.4344	    0.4207	    0.4376	    0.3724	     0.355	    0.4888	    0.3868	    0.4137	
4.90584e+09	    0.4345	    0.4207	    0.4377	    0.3724	    0.3551	    0.4888	    0.3868	    0.4137	
5.00832e+09	    0.4344	    0.4207	    0.4376	    0.3724	    0.3552	    0.4887	    0.3868	    0.4137	
5.10813e+09	    0.4345	    0.4206	    0.4376	    0.3723	    0.3552	    0.4887	    0.3869	    0.4137	
5.2082e+09	    0.4345	    0.4206	    0.4376	    0.3724	    0.3553	    0.4887	    0.3869	    0.4137	
5.30765e+09	    0.4345	    0.4206	    0.4375	    0.3724	    0.3553	    0.4887	     0.387	    0.4137	
5.40559e+09	    0.4345	    0.4206	    0.4376	    0.3724	    0.3554	    0.4887	    0.3869	    0.4137	
5.50417e+09	    0.4344	    0.4205	    0.4376	    0.3724	    0.3554	    0.4887	    0.3869	    0.4137	
5.60346e+09	    0.4344	    0.4204	    0.4376	    0.3724	    0.3554	    0.4887	    0.3869	    0.4137	
5.70391e+09	    0.4344	    0.4204	    0.4377	    0.3724	    0.3553	    0.4887	    0.3869	    0.4137	
5.80407e+09	    0.4345	    0.4204	    0.4376	    0.3725	    0.3553	    0.4887	    0.3869	    0.4137	
5.90419e+09	    0.4345	    0.4204	    0.4376	    0.3725	    0.3553	    0.4887	     0.387	    0.4137	
6.00207e+09	    0.4346	    0.4204	    0.4376	    0.3725	    0.3553	    0.4886	    0.3871	    0.4137	
6.10206e+09	    0.4347	    0.4203	    0.4376	    0.3725	    0.3552	    0.4886	    0.3871	    0.4137	
6.20162e+09	    0.4346	    0.4204	    0.4376	    0.3725	    0.3552	    0.4887	    0.3871	    0.4137	
6.3011e+09	    0.4346	    0.4204	    0.4376	    0.3725	    0.3552	    0.4887	    0.3871	    0.4137	
6.40151e+09	    0.4346	    0.4204	    0.4375	    0.3725	    0.3553	    0.4887	    0.3872	    0.4137	
6.50157e+09	    0.4345	    0.4204	    0.4375	    0.3725	    0.3553	    0.4887	    0.3872	    0.4137	
6.59978e+09	    0.4346	    0.4203	    0.4376	    0.3725	    0.3553	    0.4887	    0.3871	    0.4137	
6.7003e+09	    0.4346	    0.4204	    0.4375	    0.3725	    0.3552	    0.4887	    0.3871	    0.4137	
6.79956e+09	    0.4345	    0.4204	    0.4375	    0.3725	    0.3552	    0.4888	    0.3872	    0.4137	
6.90059e+09	    0.4345	    0.4204	    0.4375	    0.3725	    0.3551	    0.4888	    0.3872	    0.4137	
7.00109e+09	    0.4345	    0.4204	    0.4375	    0.3725	    0.3551	    0.4888	    0.3873	    0.4137	
7.10143e+09	    0.4345	    0.4204	    0.4376	    0.3725	    0.3552	    0.4888	    0.3873	    0.4137	
7.20175e+09	    0.4346	    0.4204	    0.4375	    0.3724	    0.3552	    0.4888	    0.3873	    0.4137	
7.30138e+09	    0.4346	    0.4204	    0.4375	    0.3724	    0.3552	    0.4887	    0.3873	    0.4137	
7.40083e+09	    0.4346	    0.4204	    0.4375	    0.3725	    0.3552	    0.4887	    0.3873	    0.4137	
7.50367e+09	    0.4345	    0.4203	    0.4376	    0.3725	    0.3553	    0.4888	    0.3873	    0.4137	
7.60304e+09	    0.4345	    0.4203	    0.4375	    0.3725	    0.3554	    0.4887	    0.3873	    0.4137	
7.70374e+09	    0.4345	    0.4202	    0.4375	    0.3724	    0.3554	    0.4888	    0.3873	    0.4137	
7.80324e+09	    0.4345	    0.4202	    0.4376	    0.3724	    0.3554	    0.4888	    0.3872	    0.4137	
7.90377e+09	    0.4346	    0.4202	    0.4375	    0.3724	    0.3553	    0.4888	    0.3872	    0.4137	
8.00329e+09	    0.4346	    0.4202	    0.4375	    0.3724	    0.3553	    0.4888	    0.3871	    0.4137	
8.10322e+09	    0.4345	    0.4203	    0.4375	    0.3724	    0.3553	    0.4889	    0.3872	    0.4137	
8.20383e+09	    0.4346	    0.4203	    0.4375	    0.3724	    0.3553	    0.4889	    0.3872	    0.4137	
8.3027e+09	    0.4346	    0.4202	    0.4375	    0.3724	    0.3553	    0.4889	    0.3871	    0.4137	
8.40244e+09	    0.4346	    0.4202	    0.4376	    0.3724	    0.3552	    0.4889	    0.3871	    0.4137	
8.5012e+09	    0.4346	    0.4203	    0.4375	    0.3724	    0.3552	    0.4889	    0.3871	    0.4137	
 8.601e+09	    0.4346	    0.4203	    0.4376	    0.3724	    0.3552	    0.4889	    0.3871	    0.4137	
8.70228e+09	    0.4346	    0.4203	    0.4376	    0.3724	    0.3552	    0.4889	    0.3872	    0.4137	
8.8023e+09	    0.4346	    0.4203	    0.4376	    0.3724	    0.3552	     0.489	    0.3871	    0.4137	
8.90214e+09	    0.4346	    0.4202	    0.4377	    0.3724	    0.3552	     0.489	     0.387	    0.4137	
9.00173e+09	    0.4346	    0.4203	    0.4377	    0.3724	    0.3553	    0.4889	     0.387	    0.4137	
9.10226e+09	    0.4346	    0.4203	    0.4377	    0.3724	    0.3553	    0.4889	    0.3871	    0.4137	
9.20175e+09	    0.4346	    0.4203	    0.4377	    0.3724	    0.3553	    0.4889	     0.387	    0.4138	
9.30315e+09	    0.4346	    0.4203	    0.4377	    0.3724	    0.3553	    0.4889	     0.387	    0.4137	
 9.402e+09	    0.4346	    0.4204	    0.4377	    0.3724	    0.3553	    0.4889	     0.387	    0.4137	
9.50094e+09	    0.4346	    0.4204	    0.4377	    0.3724	    0.3553	    0.4888	     0.387	    0.4137	
9.60055e+09	    0.4346	    0.4204	    0.4377	    0.3723	    0.3553	    0.4888	     0.387	    0.4137	
9.70069e+09	    0.4346	    0.4204	    0.4377	    0.3723	    0.3553	    0.4888	     0.387	    0.4137	
9.79886e+09	    0.4346	    0.4205	    0.4376	    0.3723	    0.3553	    0.4888	     0.387	    0.4137	
9.89894e+09	    0.4346	    0.4205	    0.4376	    0.3723	    0.3552	    0.4888	     0.387	    0.4137	
9.99924e+09	    0.4346	    0.4205	    0.4376	    0.3723	    0.3552	    0.4889	     0.387	    0.4137	


==> geo_utility_recent/User_assoc/0_2Gnum_11.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	 Utility6	 Utility7	SumUtility

9.97267e+08	    0.4338	    0.4206	    0.4385	    0.3712	    0.3576	    0.4873	     0.387	    0.4137	
1.99787e+09	    0.4343	     0.421	    0.4377	    0.3727	    0.3564	    0.4876	    0.3875	    0.4139	
2.9964e+09	    0.4343	     0.421	    0.4376	    0.3729	    0.3564	    0.4881	    0.3871	    0.4139	
4.00201e+09	    0.4348	    0.4211	    0.4373	     0.373	    0.3558	    0.4882	    0.3868	    0.4139	
4.99701e+09	    0.4349	     0.421	    0.4374	    0.3726	    0.3558	    0.4884	    0.3869	    0.4139	
5.9935e+09	     0.435	    0.4209	    0.4375	    0.3727	    0.3558	    0.4884	    0.3868	    0.4139	
6.99655e+09	    0.4347	     0.421	    0.4376	    0.3728	    0.3557	    0.4885	    0.3866	    0.4138	
8.00152e+09	    0.4347	     0.421	    0.4375	    0.3728	    0.3558	    0.4885	    0.3866	    0.4139	
9.00748e+09	    0.4347	     0.421	    0.4375	    0.3729	    0.3557	    0.4886	    0.3866	    0.4139	
1.00032e+10	    0.4347	    0.4209	    0.4376	    0.3727	    0.3557	    0.4884	    0.3866	    0.4138	
1.10022e+10	    0.4348	    0.4209	    0.4375	    0.3727	    0.3557	    0.4884	    0.3867	    0.4138	
1.20036e+10	    0.4348	     0.421	    0.4375	    0.3727	    0.3557	    0.4883	    0.3867	    0.4138	
1.30073e+10	    0.4347	     0.421	    0.4375	    0.3727	    0.3557	    0.4884	    0.3866	    0.4138	
1.40107e+10	    0.4348	    0.4209	    0.4375	    0.3727	    0.3558	    0.4884	    0.3867	    0.4138	
1.50129e+10	    0.4348	     0.421	    0.4375	    0.3727	    0.3558	    0.4884	    0.3867	    0.4138	
1.60133e+10	    0.4348	    0.4209	    0.4376	    0.3727	    0.3557	    0.4884	    0.3867	    0.4138	
1.70107e+10	    0.4347	    0.4208	    0.4376	    0.3727	    0.3558	    0.4885	    0.3867	    0.4138	
1.8011e+10	    0.4347	    0.4207	    0.4376	    0.3728	    0.3558	    0.4885	    0.3867	    0.4138	
1.90017e+10	    0.4347	    0.4208	    0.4375	    0.3727	    0.3557	    0.4885	    0.3867	    0.4138	
1.99993e+10	    0.4347	    0.4208	    0.4376	    0.3728	    0.3557	    0.4886	    0.3867	    0.4138	
2.09966e+10	    0.4348	    0.4208	    0.4376	    0.3727	    0.3557	    0.4885	    0.3867	    0.4138	
2.19982e+10	    0.4348	    0.4208	    0.4376	    0.3727	    0.3556	    0.4885	    0.3867	    0.4138	
2.30005e+10	    0.4347	    0.4208	    0.4377	    0.3727	    0.3556	    0.4885	    0.3867	    0.4138	
   2.4e+10	    0.4348	    0.4207	    0.4377	    0.3727	    0.3556	    0.4885	    0.3866	    0.4138	
2.49958e+10	    0.4348	    0.4208	    0.4377	    0.3727	    0.3557	    0.4885	    0.3866	    0.4138	
2.6002e+10	    0.4348	    0.4208	    0.4377	    0.3727	    0.3557	    0.4884	    0.3866	    0.4138	
2.70028e+10	    0.4348	    0.4208	    0.4377	    0.3727	    0.3557	    0.4884	    0.3866	    0.4138	
2.7999e+10	    0.4348	    0.4208	    0.4377	    0.3727	    0.3557	    0.4884	    0.3866	    0.4138	
2.89969e+10	    0.4349	    0.4207	    0.4377	    0.3727	    0.3557	    0.4884	    0.3866	    0.4138	
2.99965e+10	    0.4349	    0.4207	    0.4377	    0.3726	    0.3557	    0.4884	    0.3866	    0.4138	
3.09988e+10	    0.4349	    0.4207	    0.4378	    0.3727	    0.3557	    0.4883	    0.3866	    0.4138	
3.19945e+10	    0.4349	    0.4207	    0.4378	    0.3726	    0.3556	    0.4883	    0.3867	    0.4138	
3.29971e+10	    0.4349	    0.4207	    0.4378	    0.3726	    0.3557	    0.4883	    0.3866	    0.4138	
3.39963e+10	    0.4349	    0.4207	    0.4378	    0.3726	    0.3556	    0.4883	    0.3866	    0.4138	
3.49893e+10	    0.4349	    0.4207	    0.4378	    0.3726	    0.3556	    0.4883	    0.3866	    0.4138	
3.59886e+10	    0.4349	    0.4206	    0.4378	    0.3727	    0.3556	    0.4883	    0.3867	    0.4138	
3.69892e+10	    0.4349	    0.4206	    0.4378	    0.3727	    0.3556	    0.4884	    0.3866	    0.4138	
3.79844e+10	     0.435	    0.4206	    0.4377	    0.3727	    0.3556	    0.4883	    0.3866	    0.4138	
3.89789e+10	    0.4349	    0.4206	    0.4377	    0.3727	    0.3556	    0.4883	    0.3867	    0.4138	
3.99813e+10	     0.435	    0.4206	    0.4377	    0.3727	    0.3556	    0.4884	    0.3867	    0.4138	
4.09873e+10	    0.4349	    0.4206	    0.4377	    0.3727	    0.3556	    0.4884	    0.3867	    0.4138	
4.19901e+10	     0.435	    0.4206	    0.4377	    0.3727	    0.3556	    0.4884	    0.3867	    0.4138	
4.29893e+10	     0.435	    0.4206	    0.4377	    0.3727	    0.3556	    0.4884	    0.3867	    0.4138	
4.39942e+10	     0.435	    0.4206	    0.4377	    0.3726	    0.3556	    0.4883	    0.3867	    0.4138	
4.49927e+10	     0.435	    0.4206	    0.4377	    0.3726	    0.3556	    0.4883	    0.3866	    0.4138	
4.59922e+10	     0.435	    0.4206	    0.4378	    0.3726	    0.3556	    0.4883	    0.3866	    0.4138	
4.69907e+10	    0.4349	    0.4206	    0.4378	    0.3727	    0.3555	    0.4883	    0.3867	    0.4138	
4.79873e+10	    0.4349	    0.4206	    0.4378	    0.3727	    0.3555	    0.4883	    0.3866	    0.4138	
4.89889e+10	     0.435	    0.4206	    0.4378	    0.3727	    0.3555	    0.4883	    0.3866	    0.4138	
4.99852e+10	     0.435	    0.4206	    0.4378	    0.3727	    0.3555	    0.4883	    0.3867	    0.4138	
5.09903e+10	     0.435	    0.4205	    0.4378	    0.3727	    0.3556	    0.4883	    0.3867	    0.4138	
5.19892e+10	     0.435	    0.4205	    0.4378	    0.3727	    0.3555	    0.4883	    0.3867	    0.4138	
5.29874e+10	     0.435	    0.4205	    0.4378	    0.3727	    0.3555	    0.4883	    0.3867	    0.4138	
5.39897e+10	     0.435	    0.4205	    0.4378	    0.3727	    0.3556	    0.4883	    0.3867	    0.4138	
5.49941e+10	     0.435	    0.4205	    0.4378	    0.3727	    0.3556	    0.4883	    0.3867	    0.4138	
5.59939e+10	    0.4349	    0.4205	    0.4378	    0.3727	    0.3556	    0.4883	    0.3867	    0.4138	
5.69964e+10	    0.4349	    0.4205	    0.4378	    0.3727	    0.3556	    0.4883	    0.3867	    0.4138	
5.79937e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
5.89978e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
5.99981e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
6.09991e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
6.19972e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
6.29958e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
6.39942e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
6.49954e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
6.5995e+10	    0.4349	    0.4204	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
6.69978e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
6.80012e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3555	    0.4883	    0.3867	    0.4138	
6.89998e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3555	    0.4883	    0.3867	    0.4138	
6.99983e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3555	    0.4883	    0.3867	    0.4138	
7.09983e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.19999e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.30048e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.40052e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.50049e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.59998e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.6997e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.79967e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.89992e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
7.99995e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
8.10007e+10	    0.4349	    0.4205	    0.4379	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
8.20017e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
8.30018e+10	    0.4349	    0.4205	    0.4379	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
8.40001e+10	    0.4349	    0.4205	    0.4379	    0.3728	    0.3556	    0.4883	    0.3868	    0.4138	
8.49998e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3868	    0.4138	
8.59991e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
8.70034e+10	    0.4349	    0.4205	    0.4379	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
8.79981e+10	    0.4349	    0.4205	    0.4379	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
8.90008e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4883	    0.3867	    0.4138	
9.00001e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
9.09991e+10	    0.4349	    0.4205	    0.4378	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
9.19993e+10	    0.4349	    0.4205	    0.4379	    0.3728	    0.3556	    0.4882	    0.3868	    0.4138	
9.29974e+10	    0.4349	    0.4205	    0.4379	    0.3728	    0.3556	    0.4882	    0.3867	    0.4138	
9.39973e+10	    0.4349	    0.4205	    0.4379	    0.3727	    0.3556	    0.4882	    0.3867	    0.4138	
9.49998e+10	    0.4349	    0.4205	    0.4379	    0.3727	    0.3556	    0.4882	    0.3867	    0.4138	
9.60022e+10	    0.4349	    0.4205	    0.4379	    0.3727	    0.3556	    0.4882	    0.3867	    0.4138	
9.70049e+10	    0.4349	    0.4205	    0.4379	    0.3727	    0.3556	    0.4882	    0.3867	    0.4138	
9.80027e+10	    0.4348	    0.4205	    0.4379	    0.3727	    0.3556	    0.4882	    0.3867	    0.4138	
9.90016e+10	    0.4348	    0.4206	    0.4379	    0.3727	    0.3556	    0.4882	    0.3868	    0.4138	
     1e+11	    0.4348	    0.4206	    0.4379	    0.3727	    0.3556	    0.4882	    0.3868	    0.4138	


==> geo_utility_recent/User_assoc/Exactgrad_10.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	 Utility6	 Utility7	SumUtility
     1e+08    0.4482	    0.4477	     0.443	    0.4468	    0.4406	    0.4526	    0.4481	    0.4467	
     2e+08    0.4476	    0.4461	    0.4446	    0.4466	     0.441	    0.4526	    0.4488	    0.4467	
     3e+08     0.448	    0.4458	    0.4452	    0.4472	    0.4409	    0.4532	     0.447	    0.4468	
     4e+08     0.447	    0.4465	    0.4451	     0.448	    0.4412	    0.4531	    0.4467	    0.4468	
     5e+08     0.447	    0.4468	     0.445	    0.4481	    0.4412	    0.4535	    0.4462	    0.4468	
     6e+08    0.4476	    0.4469	    0.4453	    0.4481	    0.4405	    0.4528	    0.4464	    0.4468	
     7e+08    0.4472	    0.4467	    0.4451	    0.4476	    0.4407	    0.4529	    0.4472	    0.4468	
     8e+08    0.4473	     0.447	    0.4447	    0.4477	    0.4413	    0.4529	    0.4466	    0.4468	
     9e+08    0.4472	    0.4471	    0.4449	    0.4471	    0.4414	    0.4529	    0.4468	    0.4468	
     1e+09    0.4478	    0.4471	    0.4446	    0.4467	    0.4415	    0.4527	    0.4469	    0.4468	
   1.1e+09     0.448	    0.4469	    0.4447	    0.4467	    0.4418	    0.4528	    0.4466	    0.4468	
   1.2e+09    0.4478	    0.4469	    0.4446	    0.4465	     0.442	    0.4529	    0.4467	    0.4468	
   1.3e+09     0.448	    0.4471	    0.4445	    0.4463	     0.442	    0.4528	    0.4466	    0.4468	
   1.4e+09    0.4477	    0.4471	    0.4446	    0.4462	    0.4423	    0.4528	    0.4468	    0.4468	
   1.5e+09    0.4482	     0.447	    0.4446	    0.4462	    0.4422	    0.4528	    0.4465	    0.4468	
   1.6e+09    0.4481	    0.4472	    0.4445	     0.446	    0.4423	    0.4528	    0.4466	    0.4468	
   1.7e+09    0.4482	    0.4472	    0.4445	     0.446	    0.4425	    0.4526	    0.4464	    0.4468	
   1.8e+09    0.4481	    0.4472	    0.4445	    0.4459	    0.4425	    0.4527	    0.4464	    0.4468	
   1.9e+09    0.4481	    0.4472	    0.4444	    0.4458	    0.4425	    0.4528	    0.4466	    0.4468	
     2e+09    0.4481	    0.4472	    0.4445	    0.4457	    0.4426	    0.4529	    0.4464	    0.4468	
   2.1e+09    0.4482	    0.4473	    0.4444	    0.4457	    0.4427	    0.4528	    0.4464	    0.4468	
   2.2e+09    0.4481	    0.4473	    0.4445	    0.4456	    0.4427	    0.4528	    0.4465	    0.4468	
   2.3e+09    0.4484	    0.4473	    0.4444	    0.4455	    0.4427	    0.4527	    0.4465	    0.4468	
   2.4e+09    0.4484	    0.4472	    0.4445	    0.4455	    0.4428	    0.4528	    0.4464	    0.4468	
   2.5e+09    0.4483	    0.4472	    0.4444	    0.4455	    0.4428	    0.4528	    0.4465	    0.4468	
   2.6e+09    0.4484	    0.4473	    0.4444	    0.4454	    0.4428	    0.4527	    0.4464	    0.4468	
   2.7e+09    0.4482	    0.4473	    0.4444	    0.4454	    0.4429	    0.4527	    0.4465	    0.4468	
   2.8e+09    0.4485	    0.4472	    0.4444	    0.4454	    0.4429	    0.4527	    0.4463	    0.4468	
   2.9e+09    0.4484	    0.4473	    0.4444	    0.4453	    0.4429	    0.4528	    0.4464	    0.4468	
     3e+09    0.4484	    0.4473	    0.4444	    0.4454	     0.443	    0.4526	    0.4463	    0.4468	
   3.1e+09    0.4484	    0.4473	    0.4444	    0.4453	     0.443	    0.4527	    0.4463	    0.4468	
   3.2e+09    0.4484	    0.4473	    0.4443	    0.4453	    0.4429	    0.4528	    0.4465	    0.4468	
   3.3e+09    0.4484	    0.4473	    0.4444	    0.4452	     0.443	    0.4528	    0.4463	    0.4468	
   3.4e+09    0.4484	    0.4473	    0.4443	    0.4453	     0.443	    0.4527	    0.4463	    0.4468	
   3.5e+09    0.4484	    0.4474	    0.4444	    0.4452	     0.443	    0.4527	    0.4464	    0.4468	
   3.6e+09    0.4485	    0.4473	    0.4443	    0.4452	     0.443	    0.4527	    0.4464	    0.4468	
   3.7e+09    0.4485	    0.4473	    0.4444	    0.4452	     0.443	    0.4527	    0.4463	    0.4468	
   3.8e+09    0.4485	    0.4473	    0.4444	    0.4452	    0.4431	    0.4528	    0.4464	    0.4468	
   3.9e+09    0.4485	    0.4473	    0.4443	    0.4451	    0.4431	    0.4527	    0.4463	    0.4468	
     4e+09    0.4484	    0.4473	    0.4444	    0.4451	    0.4431	    0.4527	    0.4464	    0.4468	
   4.1e+09    0.4486	    0.4473	    0.4444	    0.4451	    0.4431	    0.4527	    0.4463	    0.4468	
   4.2e+09    0.4485	    0.4473	    0.4443	    0.4451	    0.4431	    0.4527	    0.4463	    0.4468	
   4.3e+09    0.4485	    0.4473	    0.4444	    0.4451	    0.4432	    0.4526	    0.4463	    0.4468	
   4.4e+09    0.4485	    0.4473	    0.4443	    0.4451	    0.4432	    0.4527	    0.4463	    0.4468	
   4.5e+09    0.4485	    0.4473	    0.4443	    0.4451	    0.4431	    0.4528	    0.4464	    0.4468	
   4.6e+09    0.4485	    0.4473	    0.4444	     0.445	    0.4432	    0.4528	    0.4463	    0.4468	
   4.7e+09    0.4485	    0.4474	    0.4443	    0.4451	    0.4432	    0.4527	    0.4463	    0.4468	
   4.8e+09    0.4485	    0.4474	    0.4444	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   4.9e+09    0.4486	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4464	    0.4468	
     5e+09    0.4486	    0.4473	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.1e+09    0.4485	    0.4473	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.2e+09    0.4486	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.3e+09    0.4485	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.4e+09    0.4486	    0.4473	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.5e+09    0.4486	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.6e+09    0.4486	    0.4474	    0.4443	     0.445	    0.4433	    0.4527	    0.4463	    0.4468	
   5.7e+09    0.4485	    0.4474	    0.4443	     0.445	    0.4433	    0.4527	    0.4463	    0.4468	
   5.8e+09    0.4485	    0.4474	    0.4443	    0.4449	    0.4432	    0.4527	    0.4463	    0.4468	
   5.9e+09    0.4485	    0.4474	    0.4443	    0.4449	    0.4432	    0.4528	    0.4463	    0.4468	
     6e+09    0.4486	    0.4474	    0.4443	     0.445	    0.4433	    0.4527	    0.4463	    0.4468	
   6.1e+09    0.4485	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.2e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.3e+09    0.4486	    0.4473	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.4e+09    0.4486	    0.4473	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.5e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.6e+09    0.4485	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.7e+09    0.4486	    0.4473	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.8e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.9e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4462	    0.4468	
     7e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.1e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.2e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.3e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4462	    0.4468	
   7.4e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.5e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.6e+09    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.7e+09    0.4486	    0.4473	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.8e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.9e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
     8e+09    0.4487	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   8.1e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   8.2e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   8.3e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.4e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   8.5e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.6e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   8.7e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.8e+09    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.9e+09    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
     9e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.1e+09    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.2e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.3e+09    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.4e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.5e+09    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.6e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.7e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.8e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.9e+09    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
     1e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	


==> geo_utility_recent/User_assoc/Exactgrad_11.txt <==
    Slots	 Utility1	 Utility2	 Utility3	 Utility4	 Utility5	 Utility6	 Utility7	SumUtility
     1e+09    0.4482	    0.4477	     0.443	    0.4468	    0.4406	    0.4526	    0.4481	    0.4467	
     2e+09    0.4476	    0.4461	    0.4446	    0.4466	     0.441	    0.4526	    0.4488	    0.4467	
     3e+09     0.448	    0.4458	    0.4452	    0.4472	    0.4409	    0.4532	     0.447	    0.4468	
     4e+09     0.447	    0.4465	    0.4451	     0.448	    0.4412	    0.4531	    0.4467	    0.4468	
     5e+09     0.447	    0.4468	     0.445	    0.4481	    0.4412	    0.4535	    0.4462	    0.4468	
     6e+09    0.4476	    0.4469	    0.4453	    0.4481	    0.4405	    0.4528	    0.4464	    0.4468	
     7e+09    0.4472	    0.4467	    0.4451	    0.4476	    0.4407	    0.4529	    0.4472	    0.4468	
     8e+09    0.4473	     0.447	    0.4447	    0.4477	    0.4413	    0.4529	    0.4466	    0.4468	
     9e+09    0.4472	    0.4471	    0.4449	    0.4471	    0.4414	    0.4529	    0.4468	    0.4468	
     1e+10    0.4478	    0.4471	    0.4446	    0.4467	    0.4415	    0.4527	    0.4469	    0.4468	
   1.1e+10     0.448	    0.4469	    0.4447	    0.4467	    0.4418	    0.4528	    0.4466	    0.4468	
   1.2e+10    0.4478	    0.4469	    0.4446	    0.4465	     0.442	    0.4529	    0.4467	    0.4468	
   1.3e+10     0.448	    0.4471	    0.4445	    0.4463	     0.442	    0.4528	    0.4466	    0.4468	
   1.4e+10    0.4477	    0.4471	    0.4446	    0.4462	    0.4423	    0.4528	    0.4468	    0.4468	
   1.5e+10    0.4482	     0.447	    0.4446	    0.4462	    0.4422	    0.4528	    0.4465	    0.4468	
   1.6e+10    0.4481	    0.4472	    0.4445	     0.446	    0.4423	    0.4528	    0.4466	    0.4468	
   1.7e+10    0.4482	    0.4472	    0.4445	     0.446	    0.4425	    0.4526	    0.4464	    0.4468	
   1.8e+10    0.4481	    0.4472	    0.4445	    0.4459	    0.4425	    0.4527	    0.4464	    0.4468	
   1.9e+10    0.4481	    0.4472	    0.4444	    0.4458	    0.4425	    0.4528	    0.4466	    0.4468	
     2e+10    0.4481	    0.4472	    0.4445	    0.4457	    0.4426	    0.4529	    0.4464	    0.4468	
   2.1e+10    0.4482	    0.4473	    0.4444	    0.4457	    0.4427	    0.4528	    0.4464	    0.4468	
   2.2e+10    0.4481	    0.4473	    0.4445	    0.4456	    0.4427	    0.4528	    0.4465	    0.4468	
   2.3e+10    0.4484	    0.4473	    0.4444	    0.4455	    0.4427	    0.4527	    0.4465	    0.4468	
   2.4e+10    0.4484	    0.4472	    0.4445	    0.4455	    0.4428	    0.4528	    0.4464	    0.4468	
   2.5e+10    0.4483	    0.4472	    0.4444	    0.4455	    0.4428	    0.4528	    0.4465	    0.4468	
   2.6e+10    0.4484	    0.4473	    0.4444	    0.4454	    0.4428	    0.4527	    0.4464	    0.4468	
   2.7e+10    0.4482	    0.4473	    0.4444	    0.4454	    0.4429	    0.4527	    0.4465	    0.4468	
   2.8e+10    0.4485	    0.4472	    0.4444	    0.4454	    0.4429	    0.4527	    0.4463	    0.4468	
   2.9e+10    0.4484	    0.4473	    0.4444	    0.4453	    0.4429	    0.4528	    0.4464	    0.4468	
     3e+10    0.4484	    0.4473	    0.4444	    0.4454	     0.443	    0.4526	    0.4463	    0.4468	
   3.1e+10    0.4484	    0.4473	    0.4444	    0.4453	     0.443	    0.4527	    0.4463	    0.4468	
   3.2e+10    0.4484	    0.4473	    0.4443	    0.4453	    0.4429	    0.4528	    0.4465	    0.4468	
   3.3e+10    0.4484	    0.4473	    0.4444	    0.4452	     0.443	    0.4528	    0.4463	    0.4468	
   3.4e+10    0.4484	    0.4473	    0.4443	    0.4453	     0.443	    0.4527	    0.4463	    0.4468	
   3.5e+10    0.4484	    0.4474	    0.4444	    0.4452	     0.443	    0.4527	    0.4464	    0.4468	
   3.6e+10    0.4485	    0.4473	    0.4443	    0.4452	     0.443	    0.4527	    0.4464	    0.4468	
   3.7e+10    0.4485	    0.4473	    0.4444	    0.4452	     0.443	    0.4527	    0.4463	    0.4468	
   3.8e+10    0.4485	    0.4473	    0.4444	    0.4452	    0.4431	    0.4528	    0.4464	    0.4468	
   3.9e+10    0.4485	    0.4473	    0.4443	    0.4451	    0.4431	    0.4527	    0.4463	    0.4468	
     4e+10    0.4484	    0.4473	    0.4444	    0.4451	    0.4431	    0.4527	    0.4464	    0.4468	
   4.1e+10    0.4486	    0.4473	    0.4444	    0.4451	    0.4431	    0.4527	    0.4463	    0.4468	
   4.2e+10    0.4485	    0.4473	    0.4443	    0.4451	    0.4431	    0.4527	    0.4463	    0.4468	
   4.3e+10    0.4485	    0.4473	    0.4444	    0.4451	    0.4432	    0.4526	    0.4463	    0.4468	
   4.4e+10    0.4485	    0.4473	    0.4443	    0.4451	    0.4432	    0.4527	    0.4463	    0.4468	
   4.5e+10    0.4485	    0.4473	    0.4443	    0.4451	    0.4431	    0.4528	    0.4464	    0.4468	
   4.6e+10    0.4485	    0.4473	    0.4444	     0.445	    0.4432	    0.4528	    0.4463	    0.4468	
   4.7e+10    0.4485	    0.4474	    0.4443	    0.4451	    0.4432	    0.4527	    0.4463	    0.4468	
   4.8e+10    0.4485	    0.4474	    0.4444	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   4.9e+10    0.4486	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4464	    0.4468	
     5e+10    0.4486	    0.4473	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.1e+10    0.4485	    0.4473	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.2e+10    0.4486	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.3e+10    0.4485	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.4e+10    0.4486	    0.4473	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.5e+10    0.4486	    0.4474	    0.4443	     0.445	    0.4432	    0.4527	    0.4463	    0.4468	
   5.6e+10    0.4486	    0.4474	    0.4443	     0.445	    0.4433	    0.4527	    0.4463	    0.4468	
   5.7e+10    0.4485	    0.4474	    0.4443	     0.445	    0.4433	    0.4527	    0.4463	    0.4468	
   5.8e+10    0.4485	    0.4474	    0.4443	    0.4449	    0.4432	    0.4527	    0.4463	    0.4468	
   5.9e+10    0.4485	    0.4474	    0.4443	    0.4449	    0.4432	    0.4528	    0.4463	    0.4468	
     6e+10    0.4486	    0.4474	    0.4443	     0.445	    0.4433	    0.4527	    0.4463	    0.4468	
   6.1e+10    0.4485	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.2e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.3e+10    0.4486	    0.4473	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.4e+10    0.4486	    0.4473	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.5e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.6e+10    0.4485	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.7e+10    0.4486	    0.4473	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.8e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   6.9e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4462	    0.4468	
     7e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.1e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.2e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.3e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4462	    0.4468	
   7.4e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.5e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.6e+10    0.4486	    0.4474	    0.4443	    0.4449	    0.4433	    0.4527	    0.4463	    0.4468	
   7.7e+10    0.4486	    0.4473	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.8e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   7.9e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
     8e+10    0.4487	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   8.1e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   8.2e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   8.3e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.4e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4433	    0.4527	    0.4463	    0.4468	
   8.5e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.6e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   8.7e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.8e+10    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   8.9e+10    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
     9e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.1e+10    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.2e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.3e+10    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.4e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.5e+10    0.4487	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.6e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.7e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	
   9.8e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
   9.9e+10    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4462	    0.4468	
     1e+11    0.4486	    0.4474	    0.4443	    0.4448	    0.4434	    0.4527	    0.4463	    0.4468	

